Kinematics of OB-associations in Gaia epoch

We use stellar proper motions from the TGAS catalog to study the kinematics of OB-associations. The TGAS proper motions of OB-associations generally agree well with the Hipparcos proper motions. The parameters of the Galactic rotation curve obtained with TGAS and Hipparcos proper motions agree within the errors. The average one-dimensional velocity dispersion inside 18 OB-associations with more than 10 TGAS stars is sigma_v=3.9 km s-1, which is considerably smaller, by a factor of 0.4, than the velocity dispersions derived from Hipparcos data. The effective contribution from orbital motions of binary OB-stars into the velocity dispersion sigma_v inside OB-associations is sigma_b=1.2 km s-1. The median virial and stellar masses of OB-associations are equal to 7.1 10^5 and 9.0 10^3 Ms, respectively. Thus OB-associations must be unbound objects provided they do not include a lot of dense gas. The median star-formation efficiency is epsilon=2.1 percent. Nearly one third of stars of OB-associations must lie outside their tidal radius. We found that the Per OB1 and Car OB1 associations are expanding with the expansion started in a small region of 11--27 pc 7--10 Myr ago. The average expansion velocity is 6.3 km s-1.

==> table1.dat <==
Associa-n     l       b      r     Nt    Vr     s_VR  nvr     ml      s_ml     mb      s_mb  nmu
             deg.    deg.   kpc         km/s    km/s        mas/yr   mas/yr  mas/yr   mas/yr
             
SGR OB5      0.02   -1.19   2.42   31   -15.0   19.0    2    -0.35            -2.39            1
SGR OB1      7.55   -0.77   1.26   65   -10.0   12.1   37    -1.10    0.22    -1.30    0.78   13
SGR OB7     10.73   -1.57   1.39    4    -6.1   17.2    3                                      0
SGR OB4     12.11   -0.96   1.92   15     3.5   10.7    9    -0.24    0.79    -1.41    0.34    2
SGR OB6     14.19    1.28   1.60    5    -7.3    0.1    4                                      0
SER OB1     16.72    0.07   1.53   43    -5.0   20.0   17    -1.10    0.63    -0.87    0.34    6
SCT OB3     17.30   -0.73   1.33   10     3.3   17.0    8    -2.51    0.61    -1.07    0.64    3
SER OB2     18.21    1.63   1.60   18    -4.0   14.5    7    -0.98    0.11    -0.16    0.08    2
SCT OB2     23.18   -0.54   0.80   13   -11.0   20.0    6    -0.51    0.34    -0.74    0.04    4
TR 35       28.03   -0.46   2.01    9    31.0           1    -3.05            -0.93            1
COLL 359    29.79   12.63   0.16    1                   0                                      0
VUL OB1     60.35    0.03   1.60   28     3.1   14.7    9    -4.98    1.10    -0.86    0.52    8
VUL OB4     60.63   -1.22   0.80    9    -2.9    7.5    3    -5.10    0.21    -1.74    0.65    2
CYG OB3     72.77    2.03   1.83   42    -9.5    9.5   30    -7.15    0.30    -0.89    0.18   16
CYG OB1     75.84    1.12   1.46   71   -13.5   10.5   34    -6.35    0.54    -0.58    0.36   12
CYG OB9     77.81    1.80   0.96   32   -19.5    8.7   10    -6.44    1.13    -1.95    1.22    5
CYG OB8     77.91    3.36   1.83   21   -21.0   11.0    9    -6.27    0.43     0.53    1.60   10
CYG OB2     80.27    0.88   1.46   15                   0    -5.24            -0.80            1
CYG OB4     82.69   -7.48   0.80    2    -4.9    1.1    2                                      0
CYG OB7     88.99    0.03   0.63   29    -9.4    9.3   21    -2.43    3.77    -1.01    0.68   16
NGC 6991    87.58    1.42   1.39    1   -15.0           1                                      0
LAC OB1     96.71  -17.70   0.48    2   -13.6    4.2    2                                      0
CEP OB2    102.04    4.68   0.73   57   -17.0    6.7   36    -3.84    0.91    -0.77    1.23   34
CEP OB1    104.20   -0.94   2.78   58   -58.2    7.4   17    -4.46    0.69    -0.67    0.36   20
NGC 7235   102.78    0.77   3.18    1                   0                                      0
CEP OB5    108.50   -2.69   1.67    6   -48.7   29.2    2    -4.17            -0.47            1
CAS OB2    111.99   -0.00   2.10   41   -50.1   11.0    7    -4.02    0.07    -0.59    0.31    5
CEP OB3    110.42    2.56   0.70   26   -22.9    3.9   18    -2.13    0.51    -1.71    0.40   13
CAS OB5    116.10   -0.50   2.01   52   -45.8    7.2   16    -3.72    0.86    -0.86    0.41    8
CEP OB4    118.21    5.25   0.66    7   -24.0           1    -1.84    0.05    -1.29    0.04    4
CAS OB4    120.05   -0.30   2.30   27   -37.0    8.6    7    -2.50    0.17    -0.92    0.13    6
CAS OB14   120.37    0.74   0.88    8   -15.0    7.0    4    -0.87    0.08    -1.21    0.99    2
CAS OB7    122.98    1.22   2.01   39   -50.0    1.0    4    -2.47    0.23    -0.47    0.24    7
CAS OB1    124.72   -1.73   2.01   11   -42.0    2.5    5    -1.51    0.20    -1.27    0.27    3
NGC 457    126.64   -4.43   2.01    4   -34.8    2.3    4    -1.55    0.06    -0.93    0.02    2
CAS OB8    129.16   -1.06   2.30   43   -34.6    9.9   14    -1.00    0.10    -0.61    0.15    8
PER OB1    134.70   -3.16   1.83  165   -43.2    7.0   80    -0.19    0.58    -1.23    0.36   58
CAS OB6    135.02    0.75   1.75   46   -42.6    8.1   12    -0.38    0.29    -0.74    0.47   11
CAM OB1    141.08    0.89   0.80   50   -11.0    9.4   30     0.13    1.25    -1.27    0.92   26
CAM OB3    146.99    2.85   2.65    8   -27.6   19.3    3    -0.70             0.35            1
PER OB3    146.64   -5.86   0.14    1    -2.4           1                                      0
PER OB2    160.24  -16.55   0.32    7    21.2    4.5    7     5.60    0.15    -1.16    3.89    3
AUR OB1    173.83    0.14   1.06   36    -1.9   14.0   26     2.25    0.51    -1.57    0.30   12
ORI OB1    206.94  -17.71   0.40   68    25.4    7.9   62    -0.03    2.28    -0.30    0.59    3
AUR OB2    173.33   -0.17   2.42   20    -2.6    4.9    4     0.85    0.84    -0.79    0.30    2
NGC 1893   173.60   -1.70   2.90   10                   0                                      0
NGC 2129   186.45   -0.11   1.46    3    16.8    7.5    3     1.90            -0.91            1
GEM OB1    188.98    2.22   1.21   40    16.0    5.0   18     1.53    0.39    -0.56    0.31    6
MON OB1    202.10    1.08   0.58    7    23.4   13.0    7     0.27    0.32    -1.62    0.18    4
MON OB2    207.46   -1.65   1.21   32    22.3   12.5   26    -1.10    0.22    -1.31    0.47   10
MON OB3    217.65   -0.44   2.42    4    27.0           1                                      0
CMA OB1    224.58   -1.56   1.06   17    34.3   16.2    8    -2.93    0.78    -1.93    1.15    7
NGC 2414   231.09    1.01   3.18   15    67.2           1    -1.94            -0.50            1
COLL 121   238.45   -8.41   0.55   13    29.6    7.0   10    -4.73    1.77    -1.53    0.37    3
NGC 2362   237.87   -5.92   1.21    9    30.0   14.0    6                                      0
NGC 2367   235.65   -3.84   2.20    5    37.0    9.0    4    -3.11            -0.66            1
NGC 2439   245.27   -4.08   3.50   23    62.7           1    -4.27    0.43    -0.54    0.18   10
PUP OB1    243.53    0.16   2.01   22    77.0           1    -3.66    0.11    -0.94    1.64    3
PUP OB2    244.61    0.58   3.18   13                   0                                      0
COLL 140   244.47   -7.33   0.29    6    10.3    6.6    5    -7.56    1.23    -4.45    1.55    2
PUP OB3    253.89   -0.25   1.46    3                   0                                      0
VELA OB2   262.08   -8.52   0.39   13    24.0    9.7   13    -9.73    0.32    -4.88    2.97    2
VELA OB1   264.84   -1.41   1.46   46    23.0    4.3   18    -6.78    1.07    -1.69    0.25    7
CAR OB1    286.45   -0.46   2.01  126    -5.0    8.2   39    -8.08    0.74    -0.81    0.24   15
TR 16      287.25   -0.25   2.10   18    -1.0    3.3    5    -7.20    0.55    -0.94    0.38    2
TR 14      287.37   -0.47   2.78    5   -10.0           1                                      0
TR 15      287.65   -0.42   3.04    2                   0                                      0
COLL 228   287.57   -0.98   2.01   15   -13.0    9.0    9    -6.92            -1.64            1
CAR OB2    290.39    0.12   1.79   59    -8.2    8.5   22    -6.62    0.23    -1.09    0.27   10
NGC 3576   291.33   -0.61   2.53    5   -17.0    9.0    2                                      0
CRU OB1    294.87   -1.06   2.01   76    -5.3    8.9   33    -6.28    0.32    -0.88    0.21   17
NGC 3766   294.11   -0.02   1.53   12   -15.6    0.7    2    -6.76    0.01    -1.10    0.09    2
CEN OB1    304.14    1.44   1.92  103   -19.0   14.5   32    -4.89    0.57    -1.01    0.21   28
HOGG 16    307.51    1.39   1.46    5   -35.0    8.5    3    -3.70    0.01    -1.09    0.24    2
R 80       309.37   -0.41   2.90    2   -38.2           1                                      0
NGC 5606   314.87    0.99   1.53    5   -37.8    1.8    3    -5.60    0.04    -0.85    0.01    2
CIR OB1    315.47   -2.76   2.01    4                   0                                      0
PIS 20     320.39   -1.49   3.18    6   -49.0           1    -4.98            -0.20            1
NOR OB1    328.05   -0.92   2.78    8   -35.6    6.5    6    -4.11            -0.69            1
NGC 6067   329.71   -2.18   1.67    9   -40.0    2.6    8    -3.18            -0.57            1
R 103      332.34   -0.75   3.18   34   -48.0   26.0   11    -5.04    1.38    -1.52    0.73    3
R 105      333.08    1.90   1.26    4   -31.0    7.0    4    -3.04             0.07            1
ARA OB1B   337.95   -0.85   2.78   21   -34.7   10.3    9    -2.63    0.64    -1.20    0.43    6
ARA OB1A   337.69   -0.92   1.10   53   -36.3   20.6    8    -2.05    0.33    -2.59    0.12    5
NGC 6204   338.31   -1.15   2.20   14   -51.0    5.8    5                                      0
SCO OB1    343.71    1.36   1.53   76   -28.8   17.5   28    -2.26    0.41    -0.56    0.32    8
SCO OB2    351.31   19.02   0.13   10    -4.1    2.3   10                                      0
HD 156154  351.30    1.41   2.10    4    -4.0    8.5    3    -1.05    0.10    -0.54    0.09    2
SCO OB4    352.64    3.23   0.96   11     3.0    6.3    7    -1.34    0.42    -2.70    0.29    3
TR 27      355.06   -0.73   0.88   11   -15.8           1                                      0
M 6        356.75   -0.87   0.37    1    -6.4           1                                      0


==> table2.dat <==
Table 2. Spectral, photometric and kinematic data for stars  in OB-associations (available online only)

List      Dec  Num D     ass.     sp    cL    mv       l       b    r       Vr   e_Vr     nHIP       ml    e_ml       mb    e_mb  F     B-V     U-B     Mv      Av

HILTNER         652    SGR OB5    B1     9  10.56    0.00    0.60  2.42                                                                0.81   -0.20   -4.51   3.15
HDE          316585    SGR OB5    B1     8  10.88    0.10   -1.80  2.42   -28.0  30.0                                                  0.44           -3.08   2.04
HD           163338    SGR OB5    B0.5  10   8.51    0.16   -2.79  2.42                                                                0.27   -0.62   -5.06   1.65
HDE          316311    SGR OB5    B1     6  10.24    0.26   -0.37  2.42                                                                0.92   -0.14   -5.10   3.42
HDE          316569    SGR OB5    B3     8   9.37    0.33   -2.10  2.42                                                                0.30   -0.49   -3.99   1.44
HDE          316204    SGR OB5    B2    10   9.29    0.41    0.32  2.42                  86898    -0.347  0.097    -2.386  0.115  G    0.32   -0.52   -4.31   1.68
HDE          316409    SGR OB5    B1    14  10.56    0.74   -1.09  2.42                                                                0.46   -0.30   -3.52   2.16
HDE          316729    SGR OB5    B1     8   9.94    0.83   -2.54  2.42                                                                0.33   -0.59   -3.69   1.71
HDE          316406    SGR OB5    B2    12  10.51    0.89   -1.07  2.42                                                                0.26   -0.46   -2.91   1.50
HDE          316393    SGR OB5    B3     9  10.71    0.98   -0.65  2.42                                                                0.39   -0.39   -2.92   1.71
HD           164032    SGR OB5    B1     6   7.48    0.94   -3.24  2.42    17.0  30.0                                                  0.14   -0.73   -5.52   1.08
HDE          316274    SGR OB5    B2     8  10.41    1.39    0.11  2.42                                                                0.72   -0.14   -4.33   2.82
HILTNER         675    SGR OB5    B1     7  11.07    1.40   -0.80  2.42                                                                0.77   -0.23   -3.82   2.97
HD           161291    SGR OB5    B1     4   8.88    1.56    0.85  2.42                                                                0.73   -0.24   -5.89   2.85
HDE          316496    SGR OB5    M3     2   9.35    1.64   -0.84  2.42                  87433    -2.100  1.200     0.100  1.400  H    2.78    2.20   -6.42   3.85
HD           161789    SGR OB5    O9.5  12   9.21  357.06   -2.67  2.42                                                                0.45   -0.47   -4.96   2.25
HD           162168    SGR OB5    B0     8   8.42  357.25   -3.19  2.42                  87361     1.300  1.000    -3.700  1.200  H    0.62   -0.34   -6.26   2.76
CD        -29 13809    SGR OB5    O9.   14   9.74  359.00    1.30  2.42                                                                0.68   -0.34   -5.12   2.94
HD           163667    SGR OB5    B0.5  10   8.71  359.03   -3.89  2.42    15.0  22.5                                                  0.41   -0.52   -5.28   2.07
HDE          316464    SGR OB5    B1    14  10.59  359.26   -1.93  2.42                                                                0.50   -0.44   -3.61   2.28
HILTNER         655    SGR OB5    B0.5   6  10.75  359.30   -0.30  2.42                                                                1.10    0.02   -5.22   4.05
HDE          316341    SGR OB5    B0.5  14   9.74  359.53   -1.08  2.42                                                                0.42   -0.50   -4.28   2.10
HDE          316332    SGR OB5    B3     2   9.47  359.67   -0.70  2.42     4.0   3.0                                                  1.38    0.31   -7.01   4.56
HILTNER         662    SGR OB5    B1     7  10.87  359.70   -0.70  2.42                                                                0.89   -0.11   -4.38   3.33
HD           163065    SGR OB5    B1     4   8.63  359.78   -2.68  2.42   -40.0  30.0                                                  0.37   -0.54   -5.06   1.77
HDE          316232    SGR OB5    O9.   12  10.27  359.84   -0.17  2.42                                                                0.68   -0.37   -4.59   2.94
HILTNER         661    SGR OB5    B0    10  11.06  359.80   -0.60  2.42                                                                0.70   -0.34   -3.86   3.00
HDE          316325    SGR OB5    B1    12  10.60    0.02   -0.71  2.42                                                                0.62   -0.29   -3.96   2.64
HDE          316589    SGR OB5    B2    10  10.57  359.87   -1.82  2.42                                                                0.31   -0.48   -3.00   1.65
HDE          316326    SGR OB5    B1     8  10.08    0.00   -0.65  2.42   -34.0   6.0                                                  0.62   -0.32   -4.42   2.58
HDE          316587    SGR OB5    B1    14  10.58  359.96   -1.75  2.42                                                                0.33   -0.49   -3.11   1.77
HD           162978    SGR OB1    O8.    8   6.18    4.67    0.20  1.26   -12.1   2.1    87706    -1.600  0.500    -2.500  0.700  H    0.05   -0.89   -5.42   1.08
HD           163777    SGR OB1    B1     8   9.29    4.87   -0.77  1.26                  88049    -2.400  1.000    -1.800  1.300  H    0.45   -0.49   -3.15   1.92
HD           162717    SGR OB1    B2    10   9.35    4.97    0.90  1.26                                                                0.50   -0.38   -3.39   2.22
HD           164741    SGR OB1    B1    10   9.05    5.29   -1.75  1.26   -17.0  30.0    88463    -1.200  1.000    -0.500  1.200  H    0.32           -3.21   1.74
HDE          315057    SGR OB1    B1    14  11.04    5.44   -2.04  1.26                                                                0.38           -1.40   1.92
HD           163428    SGR OB1    K5     6   6.65    5.74    0.23  1.26   -12.0   3.8    87880    -2.800  0.600    -1.300  0.800  H    2.03    2.52   -5.06   1.19
HD           165655    SGR OB1    B0.5  12   7.34    5.68   -2.53  1.26                                                               -0.16   -0.66   -3.54   0.36
HD           164146    SGR OB1    B0.5  14   8.17    5.87   -0.54  1.26                                                                0.00   -0.81   -3.19   0.84
HDE          315031    SGR OB1    B2    12   8.31    6.14   -1.32  1.26    55.0   7.5                                                  0.10   -0.78   -3.23   1.02
WALKER           60B   SGR OB1    B1    14   9.66    5.90   -0.30  1.26                                                                0.10   -0.66   -1.94   1.08
WALKER           61    SGR OB1    B2    14  10.29    5.90   -0.30  1.26                                                                0.12   -0.61   -1.31   1.08
WALKER           66    SGR OB1    B2    14  10.17    5.90   -0.30  1.26                                                                0.11   -0.64   -1.40   1.05
WALKER           70    SGR OB1    B2    14  10.49    5.90   -0.30  1.26                                                                0.16   -0.58   -1.23   1.20
HD           165016    SGR OB1    B0    14   7.53    5.85   -1.58  1.26     3.0  30.0    88560    -2.709  0.056    -2.251  0.071  G   -0.06   -0.87   -3.71   0.72
HD           164794    SGR OB1    O4.   14   5.97    6.01   -1.20  1.26    10.7   2.5    88469    -1.533  0.025    -1.559  0.029  G    0.03   -0.89   -5.57   1.02
CD        -24 13830    SGR OB1    B2    14   9.76    6.00   -1.30  1.26                                                                0.22   -0.68   -2.14   1.38
HDE          315032    SGR OB1    B2    14   9.19    6.02   -1.29  1.26   -35.0   7.5    88496    -1.252  0.080    -2.257  0.101  G    0.05   -0.77   -2.20   0.87
HDE          315033    SGR OB1    B2    14   8.91    6.00   -1.34  1.26    -2.0   7.5    88506    -1.298  0.069    -2.535  0.085  G    0.12   -0.66   -2.69   1.08
HD           164906    SGR OB1    B1    12   7.46    6.12   -1.33  1.26     8.4   7.5                                                  0.21   -0.90   -4.47   1.41
HD           164816    SGR OB1    O9.5  11   7.08    6.13   -1.20  1.26                                                               -0.01   -0.88   -4.31   0.87
CD        -24 13837    SGR OB1    B1    14   9.40    6.10   -1.30  1.26   -22.0   7.5                                                  0.07   -0.78   -2.11   0.99
CD        -24 13840    SGR OB1    B2    14   9.80    6.10   -1.30  1.26                                                                0.16   -0.58   -1.92   1.20
CD        -24 13829    SGR OB1    B1.5  14   9.09    6.10   -1.30  1.26   -35.0   7.5                                                  0.12   -0.72   -2.54   1.11
HDE          315021    SGR OB1    B2    12   8.60    6.18   -1.33  1.26   -14.0   3.8                                                  0.05   -0.80   -2.79   0.87
CD        -24 13844    SGR OB1    B2    14  10.78    6.10   -1.40  1.26                                                                0.13   -0.51   -0.85   1.11
HD           165052    SGR OB1    O6.5  14   6.87    6.12   -1.48  1.26     3.0   7.5    88581    -1.060  0.036    -2.603  0.046  G    0.09   -0.85   -4.85   1.20
HD           164865    SGR OB1    B8     4   7.62    6.20   -1.20  1.26                                                                0.84    0.06   -5.51   2.61
HD           164933    SGR OB1    B0.5  14   8.55    6.33   -1.24  1.26                                                                0.13   -0.79   -3.20   1.23
HD           164947    SGR OB1    B2    12   8.88    6.20   -1.30  1.26                                                                0.07   -0.74   -2.57   0.93
HD           165246    SGR OB1    O8.   14   7.72    6.47   -1.56  1.26                                                                0.09   -0.80   -4.00   1.20
HD           164018    SGR OB1    B0.5  10   9.18    6.72    0.16  1.26                                                                0.65   -0.28   -4.13   2.79
HD           164384    SGR OB1    B1.5  14   8.27    6.87   -0.20  1.26                                                               -0.03   -0.77   -2.91   0.66
HD           165132    SGR OB1    O9.5  14   8.10    6.82   -1.21  1.26                                                                0.08   -0.80   -3.56   1.14
HD           165921    SGR OB1    O7.5  14   7.43    6.94   -2.10  1.26     3.0  30.0    88943     0.213  0.036    -2.965  0.045  G    0.15   -0.80   -4.47   1.38
HD           164492    SGR OB1    O7.5  10   7.63    7.13   -0.36  1.26     0.6   3.5    88333    -3.400  1.600     3.300  2.200  H    0.32   -0.86   -4.78   1.89
HD           163800    SGR OB1    O7.    0   7.04    7.18    0.58  1.26     4.3   3.4    88040    -3.500  0.800     0.500  1.000  H    0.31   -0.69   -5.34   1.86
HD           163892    SGR OB1    O9.   12   7.44    7.15    0.62  1.26   -11.0   7.1    88085    -1.332  0.043    -0.918  0.055  G    0.09   -0.79   -4.25   1.17
HD           164402AB  SGR OB1    B0     6   5.75    7.29   -0.14  1.26   -33.0   4.0    88298    -2.800  0.800    -1.000  1.000  H    0.00   -0.89   -5.58   0.81
HD           164704    SGR OB1    B1.5  10   8.27    7.30   -0.37  1.26    -5.0   3.8                                                  0.01   -0.70   -3.03   0.78
HD           164637    SGR OB1    B0.5  10   6.73    7.34   -0.23  1.26    -7.0   3.8    88396    -1.097  0.030    -1.071  0.035  G   -0.05   -0.89   -4.54   0.75
CD        -23 13997    SGR OB1    B1    14   9.10    7.33   -2.05  1.26    -8.0   6.0                                                  0.09   -0.77   -2.47   1.05
HDE          314031    SGR OB1    B0.5  14   9.86    7.46   -2.14  1.26    -7.0  11.0    88995     1.700  1.400    -3.800  1.700  H    0.21   -0.66   -2.13   1.47
HD           164844    SGR OB1    B1    14   8.29    7.72   -0.46  1.26    -9.0   3.8    88484    -1.500  0.900    -4.100  1.200  H    0.01   -0.81   -3.04   0.81
HD           164359    SGR OB1    B0    12   7.53    7.70    0.34  1.26   -14.0   3.8    88281    -1.024  0.033    -0.982  0.041  G    0.01   -0.83   -3.92   0.93
HD           164883    SGR OB1    B0    14   7.21    7.74   -0.36  1.26     6.0   7.5                                                  0.01   -0.83   -4.24   0.93
HDE          313693    SGR OB1    B1    14   8.75    7.74   -0.35  1.26   -48.0   7.5                                                  0.20   -0.73   -3.15   1.38
HD           164863    SGR OB1    B0    14   7.25    7.70   -0.40  1.26   -10.0   3.8                                                  0.00   -0.84   -4.17   0.90
BD        -22  4540    SGR OB1    B2    14   9.20    7.70   -0.40  1.26   -16.0   3.8                                                  0.07   -0.63   -2.25   0.93
HD           165812    SGR OB1    B1.5   8   7.96    8.48   -1.11  1.26   -24.0   3.8    88884    -0.988  0.038    -1.296  0.045  G    0.02   -0.78   -3.31   0.75
HD           165516    SGR OB1    B0.5   6   6.29    8.93   -0.44  1.26    -8.5   3.8    88760    -0.897  0.025    -1.067  0.030  G    0.12   -0.78   -5.34   1.11
HD           165784    SGR OB1    B9     4   6.52    9.22   -0.85  1.26   -16.0   3.8    88876    -2.500  0.700    -0.300  0.900  H    0.86    0.32   -6.60   2.61
HD           166167    SGR OB1    B9     6   8.29    9.50   -1.11  1.26                  89029    -2.100  1.000    -2.400  1.200  H    0.56    0.12   -3.94   1.71
HD           166443    SGR OB1    B1    14   8.72   10.17   -1.06  1.26    -3.0   3.8    89129    -1.300  1.000    -0.800  1.300  H    0.21   -0.76   -3.21   1.41
HD           166937A   SGR OB1    B8     2   3.86   10.13   -1.71  1.26    -2.7   1.8    89341    -0.400  0.700    -2.200  0.800  H    0.24   -0.54   -7.47   0.81
HD           165285    SGR OB1    B0.5  14   8.93   10.16    0.53  1.26   -11.0   3.8                                                  0.32   -0.62   -3.39   1.80
HD           164438    SGR OB1    O9.   10   7.48   10.35    1.79  1.26   -24.0   7.4    88297     1.720  0.040     0.889  0.054  G    0.34   -0.66   -4.96   1.92
HD           166546    SGR OB1    O9.5   9   7.25   10.49   -1.03  1.26     2.2   1.6    89177     0.000  0.800    -2.300  1.000  H    0.05   -0.86   -4.32   1.05
HD           166922    SGR OB1    B2    10   9.20   11.50   -0.70  1.26                                                                0.26   -0.51   -2.82   1.50
HD           167815    SGR OB1    B0.5  14   7.60   11.79   -1.85  1.26    -7.5   1.8    89647     1.800  1.800    -1.300  2.300  H    0.16   -0.69   -4.24   1.32
HD           167088    SGR OB1    B0    14   8.54   11.92   -0.81  1.26   -10.0   3.8                                                  0.03   -0.79   -2.97   0.99
HD           166568    SGR OB1    B2    14   9.24   11.90   -0.10  1.26   -19.0   3.8                                                  0.15   -0.52   -2.45   1.17
HD           166524    SGR OB1    B0    14   9.94   12.13    0.09  1.26                  89158    -1.097  0.189    -1.011  0.254  G    0.48   -0.56   -2.92   2.34
HD           167375    SGR OB1    B1    12   8.24   12.10   -1.00  1.26                                                               -0.01   -0.79   -3.03   0.75
HD           167356    SGR OB1    B9     6   6.08   12.44   -0.92  1.26     2.0   3.8    89470    -1.600  0.700    -1.500  0.900  H    0.20           -5.07   0.63
HD           167479    SGR OB1    B1    14   8.14   12.33   -1.03  1.26   -10.6   1.8                                                  0.07   -0.62   -3.37   0.99
HD           167264    SGR OB7    O9.7   4   5.38   10.58   -1.85  1.39    -6.3   1.8    89439     0.300  0.700    -3.200  0.800  H    0.07   -0.87   -6.45   1.11
BD        -20  5043    SGR OB7    O6.    0   9.52   10.70   -1.30  1.39    28.0   7.5                                                  0.85   -0.20   -4.68   3.48
HD           167263    SGR OB7    O9.5   9   5.98   10.88   -1.68  1.39    -6.1   3.1    89440    -0.300  0.700    -3.400  0.800  H    0.04   -0.88   -5.76   1.02
HDE          312973    SGR OB7    B0    12   8.84   10.88   -1.65  1.39                                                                0.24   -0.77   -3.50   1.62
HD           166787    SGR OB4    B0.5   7   8.22   11.06   -0.80  1.92    -8.0   3.8    89262     0.543  0.054    -1.064  0.066  G    0.53   -0.48   -5.54   2.34
HD           166628    SGR OB4    B3     2   7.17   11.39   -0.61  1.92     6.0   1.8    89203    -1.300  0.700     1.200  0.900  H    0.59   -0.29   -6.44   2.19
HD           166569    SGR OB4    B1     8   8.88   11.62   -0.26  1.92                                                                0.45   -0.48   -4.61   2.07
BD        -19  4907    SGR OB4    M2.5   6   9.40   11.60   -0.80  1.92                                                                2.06    1.90   -3.28   1.26
HD           166965    SGR OB4    B3     8   8.71   11.90   -0.63  1.92   -13.0   7.5                                                  0.27           -4.06   1.35
HD           167224    SGR OB4    B3     8   8.07   12.00   -0.80  1.92   -12.4   1.8                                                  0.09   -0.62   -4.16   0.81
HD           167287    SGR OB4    B1     6   7.08   12.06   -0.93  1.92     6.0   9.1                                                  0.10   -0.80   -5.30   0.96
HD           167659    SGR OB4    O7.    8   7.39   12.27   -1.27  1.92    15.5   2.3                                                  0.22   -0.74   -5.62   1.59
HDE          313077    SGR OB4    B2    14   9.82   12.26   -1.33  1.92                                                                0.27   -0.39   -3.13   1.53
HDE          313079    SGR OB4    B1.5  10   9.58   12.21   -1.41  1.92                                                                0.54   -0.33   -4.21   2.37
HD           167336    SGR OB4    B0     8   8.71   12.64   -0.66  1.92     1.0   3.8                                                  0.53   -0.48   -5.20   2.49
HD           167611    SGR OB4    B1    10   9.45   12.62   -1.04  1.92                                                                0.19           -3.32   1.35
BD        -18  4892    SGR OB4    B2    10  10.02   12.60   -1.30  1.92                                                                0.38           -3.26   1.86
HD           167771    SGR OB4    O8.    0   6.52   12.70   -1.13  1.92     9.1   7.5    89630    -1.029  0.032    -1.751  0.037  G    0.11   -0.84   -6.16   1.26
HD           168021AB  SGR OB4    B0     6   6.82   12.77   -1.47  1.92     3.5   3.8                                                  0.30   -0.66   -6.31   1.71
HD           166286    SGR OB6    B1     8   8.46   13.49    1.14  1.60   -20.0  10.5                                                  0.23   -0.63   -4.03   1.47
HD           166304    SGR OB6    B1    14   9.33   13.54    1.12  1.60   -23.0   3.8                                                  0.19   -0.63   -3.04   1.35
HD           166566    SGR OB6    B0.5  10   7.84   14.63    1.27  1.60    -7.3   3.8    89170    -0.300  1.300    -5.800  1.600  H    0.29   -0.63   -4.89   1.71
HD           166539    SGR OB6    B0    12   8.83   14.64    1.45  1.60    -7.3   3.8                                                  0.25   -0.75   -3.84   1.65
HD           166666    SGR OB6    B1    14   9.21   14.73    1.33  1.60    -4.0   7.5                                                  0.24   -0.63   -3.31   1.50
HD           168571    SER OB1    B1     8   7.79   14.07   -1.39  1.53    -4.8   1.8    89946    -0.679  0.051    -1.116  0.063  G    0.53   -0.40   -5.44   2.31
HD           168352    SER OB1    B2    10   8.65   14.33   -1.09  1.53   -23.0   3.8    89831     0.600  1.000     3.100  1.300  H    0.32   -0.45   -3.95   1.68
HD           167633    SER OB1    O6.   14   8.14   14.34   -0.07  1.53   -53.0   4.3    89584    -1.996  0.052    -0.290  0.074  G    0.27   -0.72   -4.52   1.74
HD           168418    SER OB1    B2    10   9.43   14.30   -1.00  1.53   -20.0   7.5                                                  0.33   -0.43   -3.20   1.71
HD           168552    SER OB1    B3     6   8.09   14.38   -1.36  1.53    -7.4   1.8    89933    -1.100  1.000    -0.400  1.200  H    0.36           -4.33   1.50
HD           168607    SER OB1    B9     2   8.29   14.97   -0.94  1.53   -30.0  22.5    89956    -0.969  0.073    -0.975  0.095  G    1.60    0.40   -7.46   4.83
HD           168625    SER OB1    B8     2   8.41   15.11   -1.06  1.53    -4.0   7.5    89963     0.500  0.900    -0.800  1.200  H    1.46    0.38   -6.98   4.47
BD        -14  4922    SER OB1    O9.5   8   9.73   15.20    1.70  1.53                                                                0.85   -0.30   -4.64   3.45
BD        -16  4822    SER OB1    B0    14   9.73   15.29   -0.68  1.53                                                                0.54   -0.37   -3.71   2.52
BD        -16  4826    SER OB1    O5.    0   9.89   15.33   -0.73  1.53                                                                0.76   -0.37   -4.24   3.21
HD           167838    SER OB1    B5     2   6.73   15.52    0.17  1.53    -5.0   1.8    89641     0.300  0.600    -0.700  0.700  H    0.46   -0.36   -5.87   1.68
BD        -14  4957    SER OB1    B0.5  12   9.81   15.90    1.00  1.53   -28.0   7.5                                                  0.51   -0.49   -3.48   2.37
BD        -15  4930    SER OB1    O6.    0   9.42   16.09   -0.13  1.53    21.0   7.5                                                  0.74   -0.37   -4.65   3.15
HD           167451    SER OB1    B0.5   6   8.23   16.83    1.52  1.53   -15.0   3.8    89508    -0.735  0.076    -0.346  0.097  G    0.79   -0.27   -5.81   3.12
BD        -13  4934    SER OB1    B1    14   9.48   16.80    0.60  1.53                                                                0.27   -0.69   -3.03   1.59
WALKER          166    SER OB1    O9.   14  10.35   16.90    0.90  1.53                                                                0.60   -0.50   -3.27   2.70
BD        -13  4928    SER OB1    B0.5  14   9.94   16.90    0.80  1.53                                                                0.60   -0.50   -3.62   2.64
BD        -13  4920    SER OB1    B0    12  10.05   16.90    0.80  1.53                                                                0.46   -0.46   -3.15   2.28
WALKER          210    SER OB1    B1.5  14  11.45   16.90    0.80  1.53                                                                0.49   -0.48   -1.69   2.22
HD           168075    SER OB1    O6.5  10   8.77   17.01    0.84  1.53    18.0   8.9                                                  0.44   -0.76   -4.40   2.25
HD           168076    SER OB1    O4.   14   8.24   17.01    0.84  1.53    17.0   5.9                                                  0.44   -0.76   -4.93   2.25
BD        -13  4927    SER OB1    O5.    0  10.08   16.90    0.80  1.53                                                                0.84   -0.32   -4.29   3.45
BD        -13  4921    SER OB1    B0.5  14   9.85   16.90    0.80  1.53                                                                0.49   -0.48   -3.38   2.31
BD        -13  4930    SER OB1    O9.5  14   9.44   16.94    0.77  1.53    17.0   3.8    89743    -1.235  0.119    -1.016  0.157  G    0.30   -0.70   -3.28   1.80
BD        -13  4936    SER OB1    B0    14   9.69   16.90    0.60  1.53                                                                0.56   -0.70   -3.81   2.58
BD        -13  4937    SER OB1    B2    14  10.65   16.90    0.60  1.53                                                                0.38   -0.48   -2.13   1.86
BD        -13  4923    SER OB1    O6.    0  10.08   17.00    0.90  1.53                                                                0.85   -0.31   -4.32   3.48
WALKER          296    SER OB1    B2    14  11.81   17.00    0.80  1.53                                                                0.53   -0.40   -1.42   2.31
WALKER          223    SER OB1    B1    14  11.22   17.00    0.80  1.53                                                                0.63   -0.36   -2.37   2.67
BD        -13  4929    SER OB1    O9.5  14   9.86   17.00    0.80  1.53                                                                0.60   -0.55   -3.76   2.70
HD           168137    SER OB1    O8.   14   8.95   17.10    0.66  1.53    19.0   3.8    89750    -0.800  1.800     2.700  2.300  H    0.39   -0.73   -4.07   2.10
WALKER          351    SER OB1    B1    14  11.25   17.00    0.70  1.53                                                                0.48   -0.48   -1.89   2.22
BD        -13  4933    SER OB1    B1.5  14  10.73   17.00    0.70  1.53                                                                0.43   -0.55   -2.23   2.04
TON              72    SER OB1    B2    12  11.07   17.40   -1.20  1.53                                                                0.39           -1.74   1.89
HD           169454    SER OB1    B1     2   6.61   17.67   -0.77  1.53   -25.2   1.8    90281    -2.200  0.900    -3.700  1.100  H    0.94   -0.18   -7.79   3.48
CASE             49    SER OB1    M2     4  11.03   17.80   -0.60  1.53                                                                3.06    3.20   -4.75   4.86
BD        -13  5015    SER OB1    O7.    0  10.02   18.60   -1.80  1.53                                                                0.53   -0.54   -3.42   2.52
BD        -13  4990    SER OB1    B0    14  10.62   18.70   -0.90  1.53                                                                0.46           -2.58   2.28
HD           170159    SER OB1    B0.5   6   8.36   18.79   -0.94  1.53     6.0   7.5    90552    -2.185  0.071    -0.774  0.080  G    0.59   -0.41   -5.08   2.52
HD           169227    SER OB1    B1.5   2   8.62   19.03    0.38  1.53                                                                1.22    0.10   -6.56   4.26
HD           170452    SER OB1    O9.   14   8.75   19.06   -1.22  1.53   -14.0   3.8                                                  0.53   -0.48   -4.66   2.49
BD        -12  5039    SER OB1    O6.    0  10.80   19.20    0.30  1.53                                                                1.23    0.05   -4.78   4.65
BD        -12  5074    SER OB1    B1    14  10.33   19.20   -1.20  1.53                                                                0.57           -3.08   2.49
HD           168894    SCT OB3    B1     8   9.38   16.70   -0.40  1.33    21.0   7.5                                                  0.64   -0.39   -3.88   2.64
HD           168917    SCT OB3    O9.   14   8.44   16.91   -0.31  1.33   -16.0   3.8    90062    -1.410  0.063    -1.070  0.072  G    0.43   -0.58   -4.37   2.19
BD        -14  5037    SCT OB3    B1.5   2   8.24   16.93   -0.95  1.33     0.6   1.5    90267    -2.634  0.067    -1.924  0.075  G    1.39    0.19   -7.15   4.77
BD        -14  5029    SCT OB3    B1.5   6   9.61   17.20   -0.40  1.33    23.0   7.5                                                  1.15   -0.02   -5.06   4.05
HD           169755    SCT OB3    O8.   14   9.26   17.20   -1.30  1.33     6.0   7.5                                                  0.53   -0.51   -3.88   2.52
HD           170061    SCT OB3    B0.5  14   9.30   17.27   -1.60  1.33     9.0   3.8                                                  0.48   -0.61   -3.60   2.28
TON              71    SCT OB3    B0    10   9.26   17.30   -1.20  1.33                                                                0.52           -3.82   2.46
HD           169034    SCT OB3    B5     2   8.14   17.66   -0.07  1.33    -7.0   3.8    90107    -2.514  0.060    -0.648  0.069  G    1.25    0.20   -6.53   4.05
TON              61    SCT OB3    B1    14  10.51   17.80   -0.20  1.33                                                                0.67           -2.90   2.79
HD           169727    SCT OB3    O6.    0   9.28   18.06   -0.82  1.33   -13.0   3.8                                                  0.80   -0.36   -4.67   3.33
HD           167330    SER OB2    O9.    0   8.23   17.66    2.16  1.60   -36.0   7.5    89441    -1.091  0.054    -0.238  0.070  G    0.66   -0.45   -5.67   2.88
HD           167311    SER OB2    B0     6   8.61   17.69    2.18  1.60    -4.0   3.8    89436    -0.872  0.076    -0.076  0.094  G    1.01           -6.25   3.84
HD           168183    SER OB2    B0    10   8.30   16.94    0.56  1.60    -4.0   7.5    89753     0.100  1.300    -0.200  1.600  H    0.32   -0.70   -4.58   1.86
BD        -13  4941    SER OB2    O9.5  12   9.75   17.80    0.90  1.60                                                                1.08   -0.07   -5.41   4.14
BD        -12  4970    SER OB2    B0.5   2   8.78   18.06    1.63  1.60                                                                1.02   -0.11   -6.05   3.81
BD        -12  4964    SER OB2    O8.    0   9.82   18.10    1.80  1.60                                                                0.91   -0.22   -4.86   3.66
BD        -12  5008    SER OB2    B0.5  10   9.81   18.21    1.05  1.60                                                                1.01   -0.08   -5.08   3.87
BD        -12  4981    SER OB2    B0    14  10.13   18.20    1.70  1.60    22.0   5.6                                                  0.69   -0.50   -3.86   2.97
BD        -12  4973    SER OB2    B1    10  10.82   18.30    1.70  1.60                                                                0.89           -3.65   3.45
BD        -12  4982    SER OB2    B0     8   9.26   18.38    1.70  1.60    19.0   3.5                                                  0.67   -0.43   -4.67   2.91
HD           167971    SER OB2    O8.    6   7.50   18.38    1.58  1.60   -10.0   6.3    89681    -2.600  1.100    -1.000  1.400  H    0.77   -0.32   -6.76   3.24
BD        -12  4975    SER OB2    O7.    0  10.44   18.30    1.70  1.60                                                                0.68   -0.32   -3.55   2.97
BD        -12  4984    SER OB2    O8.   14   9.93   18.50    1.80  1.60                                                                0.83   -0.26   -4.51   3.42
HD           168112    SER OB2    O5.   10   8.52   18.57    1.52  1.60    -5.0   4.4    89729    -1.800  1.400    -2.100  1.700  H    0.69   -0.40   -5.50   3.00
BD        -12  4994    SER OB2    O9.   14   9.81   18.55    1.54  1.60                                                                0.70   -0.39   -4.21   3.00
BD        -11  4581    SER OB2    B1     8  11.32   18.60    2.10  1.60                                                                0.93   -0.10   -3.21   3.51
HD           168461    SER OB2    O8.   12   9.54   18.63    1.25  1.60                                                                0.68   -0.42   -4.45   2.97
BD        -11  4586    SER OB2    O8.    0   9.40   19.15    2.14  1.60                                                                1.00   -0.14   -5.55   3.93
BD        -11  4667    SCT OB2    B1.   14   9.80   20.79   -0.95  0.80                                                                0.86   -0.12   -3.08   3.36
BD        -09  4713    SCT OB2    B2.   14   9.78   21.06    1.54  0.80    10.5  30.0                                                  0.45   -0.41   -1.87   2.13
HD           172252    SCT OB2    B2.   14   9.50   21.09   -2.82  0.80   -11.0   3.8                                                  0.66   -0.36   -2.78   2.76
BD        -09  4742    SCT OB2    B2.   14  10.44   21.78    0.71  0.80                  90529    -0.168  0.116    -0.237  0.136  G    0.75   -0.24   -2.08   3.00
HD           169753    SCT OB2    B2     8   7.47   22.04    1.17  0.80   -14.5  22.5    90382    -1.300  0.700    -2.000  0.800  H    0.62   -0.10   -4.81   2.76
BD        -10  4749    SCT OB2    B1    12   9.46   22.22   -2.48  0.80   -14.0   3.8                                                  0.48   -0.44   -2.28   2.22
BD        -08  4617    SCT OB2    O8.5  14   9.36   22.79    0.99  0.80                  90600     5.050  0.102    -0.938  0.117  G    0.91   -0.21   -3.82   3.66
BD        -08  4634    SCT OB2    O9.   14   9.44   23.86    0.06  0.80                                                                0.91   -0.18   -3.71   3.63
HD           172488    SCT OB2    B0.5  14   7.62   23.96   -1.62  0.80    34.4   2.3    91599   -25.379  0.055    -0.782  0.069  G    0.54   -0.40   -4.36   2.46
BD        -06  4787    SCT OB2    O8.    0  10.22   25.31    1.33  0.80                                                                0.98           -3.17   3.87
HD           172367    SCT OB2    B0    14   9.50   25.27   -0.81  0.80   -11.0   3.8                                                  0.45   -0.50   -2.27   2.25
HD           173637    SCT OB2    B1    14   9.35   25.32   -2.55  0.80   -46.0   7.5    92128    -0.855  0.052    -0.701  0.061  G    0.28   -0.66   -1.79   1.62
HD           173219    SCT OB2    B1    14   7.81   25.95   -1.81  0.80    26.0   7.5    91946    -3.900  0.800    -0.300  1.000  H    0.21   -0.77   -3.12   1.41
BD        -04  4534    TR 35      B3    10  10.58   27.56    0.53  2.01                                                                0.57   -0.10   -3.25   2.31
BD        -05  4769    TR 35      O8.    0  10.40   27.70   -1.90  2.01                                                                0.75   -0.35   -4.30   3.18
LS IV     -04    16    TR 35      B1     6  10.80   27.90    0.30  2.01                                                                1.01   -0.05   -4.41   3.69
BD        -04  4573    TR 35      B8     4   9.71   28.04   -0.81  2.01                                                                1.08    0.22   -5.14   3.33
LS IV     -04    18    TR 35      B1.5   6  10.88   28.00   -0.80  2.01                                                                0.93   -0.11   -4.03   3.39
BD        -05  4752A   TR 35      B2.   12  11.39   28.00   -1.10  2.01                                                                0.65   -0.11   -2.80   2.67
HD           173438    TR 35      B0.5   2   8.23   28.16   -0.77  2.01    31.0   3.8    92028    -3.050  0.054    -0.933  0.071  G    0.80   -0.26   -6.44   3.15
LS IV     -03     5A   TR 35      B3    10  11.46   28.40    0.30  2.01                                                                0.85    0.08   -3.21   3.15
LS IV     -03     6    TR 35      B1     8  11.24   28.50    0.10  2.01                                                                1.00   -0.03   -4.00   3.72
HD           164353A   COLL 359   B5     6   3.97   29.84   12.54  0.16    -4.2  30.0    88192    -7.100  0.600    -4.100  0.700  H    0.02   -0.65   -2.41   0.36
HD           184943    VUL OB1    B9     6   8.20   59.07    1.57  1.60    21.0   3.8    96397    -6.189  0.092    -0.853  0.093  G    0.71   -0.06   -4.98   2.16
HOAG             34    VUL OB1    B1    14  10.72   59.40   -0.10  1.60                                                                0.34   -0.52   -2.10   1.80
HOAG             35    VUL OB1    B1.5  14  10.96   59.40   -0.10  1.60                                                                0.25   -0.54   -1.56   1.50
HOAG             36    VUL OB1    B1.5  14  11.07   59.40   -0.10  1.60                                                                0.44   -0.25   -2.02   2.07
HOAG             37    VUL OB1    B1.   14  10.99   59.40   -0.10  1.60                                                                0.45   -0.44   -2.16   2.13
HOAG             38    VUL OB1    B2.   14  11.97   59.40   -0.10  1.60                                                                0.54   -0.16   -1.39   2.34
ERICK             4    VUL OB1    B0    12  10.42   59.40   -0.10  1.60                                                                0.78   -0.30   -3.84   3.24
ERICK            54    VUL OB1    B1    14  11.63   59.40   -0.10  1.60                                                                0.52   -0.39   -1.73   2.34
ERICK            57    VUL OB1    B1    14  12.06   59.40   -0.10  1.60                                                                0.54   -0.35   -1.36   2.40
ERICK            59    VUL OB1    B2    14  12.11   59.40   -0.10  1.60                                                                0.50   -0.31   -1.13   2.22
ERICK           104    VUL OB1    B0.5  14  11.73   59.40   -0.10  1.60                                                                0.83   -0.25   -2.62   3.33
HDE          344783    VUL OB1    B0    12   9.75   59.44   -0.15  1.60                                                                0.44   -0.55   -3.49   2.22
BD        +22  3782    VUL OB1    O7.   14   9.34   59.47   -0.15  1.60    17.0   5.4                                                  0.56   -0.52   -4.29   2.61
HDE          344776    VUL OB1    B0.5   6   8.73   59.51    0.00  1.60                  96990    -5.238  0.085    -0.967  0.089  G    0.66   -0.38   -5.02   2.73
BD        +23  3747    VUL OB1    B1    10  10.37   59.50   -0.10  1.60                                                                0.61   -0.39   -3.26   2.61
BD        +23  3730    VUL OB1    B8     6   9.28   59.76    0.78  1.60    17.0   7.5                                                  0.99    0.11   -4.80   3.06
HD           186745/6  VUL OB1    B8     2   7.03   60.22   -0.27  1.60                  97209    -5.626  0.036    -0.876  0.035  G    0.93    0.05   -6.87   2.88
BD        +23  3843    VUL OB1    O8.   14  10.34   61.48   -2.51  1.60   -20.0   7.5    98131     1.870  0.038     1.540  0.042  G    0.99           -4.58   3.90
BD        +23  3762    VUL OB1    B0.5  10   9.29   60.30   -0.30  1.60                                                                0.76   -0.29   -4.85   3.12
HD           186841    VUL OB1    B1     2   7.85   60.41   -0.29  1.60                  97246    -4.559  0.067    -1.079  0.064  G    0.79   -0.29   -6.20   3.03
BD        +23  3761    VUL OB1    B0     8   8.83   60.61   -0.08  1.60     8.6   7.5                                                  0.66   -0.44   -5.07   2.88
BD        +24  3866    VUL OB1    O8.    0   9.57   61.27    0.27  1.60    -8.9   1.7    97231    -3.987  0.065    -0.030  0.059  G    1.18    0.02   -5.92   4.47
BD        +24  3881    VUL OB1    O6.5  10   9.12   61.26   -0.14  1.60                                                                0.69   -0.43   -4.90   3.00
LS II     +25     9    VUL OB1    B0.5  14  11.66   61.40    0.10  1.60                                                                0.89   -0.13   -2.87   3.51
BD        +25  3952    VUL OB1    O8.    0  10.15   61.54    0.38  1.60    -1.5   3.1                                                  0.63   -0.42   -3.69   2.82
HD           187299    VUL OB1    G5     5   7.12   61.48   -0.31  1.60   -12.3   1.8    97446    -4.717  0.032    -1.901  0.028  G    1.60    1.37   -5.67   1.77
BD        +24  3902    VUL OB1    M1     2   9.00   61.60   -0.70  1.60                                                                3.10    2.60   -7.06   5.04
HD           186980    VUL OB1    O7.5  10   7.45   67.39    3.66  1.60     3.1   2.9    97280    -8.611  0.031    -0.546  0.027  G    0.08   -0.84   -4.74   1.17
BD        +22  3800    VUL OB4    B2    14   9.67   59.68   -0.72  0.80                                                                0.26   -0.32   -1.35   1.50
HDE          345122    VUL OB4    B2    14   9.85   59.60   -2.60  0.80                                                                0.34   -0.36   -1.41   1.74
BD        +22  3836    VUL OB4    B1    14   9.18   59.99   -1.97  0.80     4.0   3.8                                                  0.47   -0.46   -2.53   2.19
BD        +23  3759    VUL OB4    B0    10   8.77   60.29   -0.18  0.80   -11.0   3.8    97189    -4.888  0.055    -1.096  0.050  G    0.77   -0.34   -3.96   3.21
HDE          338936    VUL OB4    B1    14   9.96   60.90   -0.10  0.80    -1.0  10.9                                                  0.69   -0.33   -2.41   2.85
BD        +23  3809    VUL OB4    B1    14  10.68   60.90   -1.50  0.80                                                                0.88   -0.12   -2.26   3.42
BD        +23  3835    VUL OB4    B2    14   9.70   60.93   -2.39  0.80                  98000    -5.306  0.074    -2.389  0.077  G    0.41   -0.32   -1.77   1.95
BD        +24  3893    VUL OB4    B1.5  14   9.63   61.40   -0.50  0.80                                                                0.40   -0.48   -1.84   1.95
HD           187982/3  VUL OB4    A1     4   5.55   62.01   -1.10  0.80    -2.9   1.8    97765    -3.500  0.500    -1.900  0.400  H    0.71    0.13   -6.01   2.04
HDE          226868    CYG OB3    O9.7   4   8.89   71.46    3.02  1.83    -2.7   1.8    98298    -8.500  0.900    -0.700  0.800  H    0.85   -0.24   -5.88   3.45
HDE          227018    CYG OB3    O6.5  10   8.99   71.58    2.87  1.83    20.0   4.4    98418    -9.976  0.066     0.557  0.064  G    0.38   -0.62   -4.40   2.07
HD           191243    CYG OB3    B5     6   6.10   71.69    1.03  1.83    10.3   1.8    99145    -4.685  0.028    -3.268  0.024  G    0.16   -0.48   -6.00   0.78
HD           190113    CYG OB3    G5     6   7.91   72.10    2.66  1.83    11.0   3.8    98638    -7.843  0.045    -0.779  0.043  G    1.46           -4.76   1.35
HDE          227704    CYG OB3    B0    10   8.62   71.99    1.47  1.83    -7.0  22.5    99061    -7.360  0.044    -1.127  0.043  G    0.33   -0.63   -4.59   1.89
HDE          226951    CYG OB3    B0.5  10   9.12   72.27    3.40  1.83    -9.0   2.9                                                  0.16   -0.74   -3.58   1.38
HDE          227245    CYG OB3    O7.    0   9.74   72.23    2.62  1.83   -13.0   3.8                                                  0.62   -0.44   -4.37   2.79
HD           190967    CYG OB3    B1     8   8.04   72.33    1.81  1.83   -16.1   1.8    99021    -7.233  0.110    -0.774  0.108  G    0.41   -0.56   -5.23   1.95
HDE          227586B   CYG OB3    B1     6   8.82   72.54    2.04  1.83    -6.0   7.5                                                  0.21   -0.66   -3.79   1.29
HD           190864    CYG OB3    O6.5  10   7.76   72.47    2.02  1.83    -2.8   3.6    98976    -7.300  0.061    -1.009  0.058  G    0.20   -0.78   -5.09   1.53
HDE          227586    CYG OB3    B0.5  12   8.82   72.54    2.04  1.83    -6.0   7.5                                                  0.21   -0.66   -3.97   1.47
HD           190429AB  CYG OB3    B0    10   6.56   72.71    2.57  1.83                  98753    -8.500  0.900    -1.500  0.800  H    0.19   -0.80   -6.23   1.47
HD           190429C   CYG OB3    B1    10   9.45   72.60    2.60  1.83                                                                0.26           -3.43   1.56
HD           190429    CYG OB3    O4     0   7.12   72.60    2.60  1.83   -18.8   3.2                                                  0.16           -5.61   1.41
HD           190918F   CYG OB3    B1     6   7.36   72.72    2.06  1.83    88.0  22.5                                                  0.23   -0.66   -5.31   1.35
HD           190918A   CYG OB3    O9.5   0   6.80   72.65    2.07  1.83    88.0  22.5    99002    -7.187  0.032    -0.829  0.032  G    0.14   -0.79   -5.84   1.32
BD        +35  3956    CYG OB3    B0.5  14   8.85   72.70    2.04  1.83   -19.0   7.5                                                  0.19   -0.62   -3.88   1.41
HDE          227621    CYG OB3    B2    14  10.32   72.60    2.00  1.83                                                                0.17   -0.60   -2.23   1.23
HDE          227634    CYG OB3    B0     6   7.91   72.71    2.04  1.83   -10.0   3.8                                                  0.25   -0.66   -4.97   1.56
HD           190919    CYG OB3    B0.7   6   7.33   72.55    2.01  1.83   -15.0   3.8    98999    -7.233  0.032    -0.901  0.032  G    0.22   -0.62   -5.40   1.41
HDE          227767    CYG OB3    B1    10   8.90   72.70    1.72  1.83   -14.0   7.5                                                  0.02   -0.77   -3.26   0.84
HDE          227877    CYG OB3    B1    12   9.04   72.71    1.47  1.83   -25.0  22.5                                                  0.11           -3.39   1.11
HDE          227611    CYG OB3    B0     8   8.74   72.79    2.16  1.83   -24.0  22.5                                                  0.36   -0.67   -4.56   1.98
BD        +35  3955F   CYG OB3    B0.7   4   7.35   72.66    2.07  1.83    -6.0   1.8    99005    -7.110  0.037    -0.785  0.035  G    0.21   -0.69   -5.35   1.38
HDE          227696    CYG OB3    B0.5  10   8.29   72.75    1.93  1.83   -15.0   3.8                                                  0.21   -0.64   -4.50   1.47
HD           191495    CYG OB3    B0    13   8.26   72.81    1.41  1.83     5.0   3.8                                                  0.10   -0.80   -4.26   1.20
HD           191567B   CYG OB3    B0.5  12   7.70   72.70    1.30  1.83   -29.0   1.8                                                  0.08           -4.70   1.08
HD           191201    CYG OB3    O9.5  12   7.29   72.75    1.78  1.83    -5.4   3.8    99122    -6.882  0.035    -0.764  0.034  G    0.13   -0.79   -5.32   1.29
HD           190467    CYG OB3    B5     8   8.21   72.95    2.79  1.83     1.0   3.8    98778    -5.340  0.040    -2.744  0.039  G    0.17   -0.46   -4.04   0.93
HDE          227460    CYG OB3    B1    12   9.50   72.90    2.60  1.83   -10.0   3.8                                                  0.15   -0.69   -3.05   1.23
HD           191612    CYG OB3    O6.5   0   7.80   72.99    1.43  1.83   -27.6   3.3    99308    -6.735  0.041    -1.129  0.039  G    0.27   -0.67   -5.26   1.74
HDE          227680    CYG OB3    B3     8   9.68   73.10    2.30  1.83                                                                0.33   -0.46   -3.17   1.53
HDE          228104    CYG OB3    B1    12   8.84   73.31    1.31  1.83                                                                0.28   -0.70   -4.10   1.62
HD           191139    CYG OB3    B0.5   8   7.97   73.27    2.22  1.83   -13.0   3.8    99088    -6.694  0.043    -0.735  0.040  G    0.22   -0.67   -4.79   1.44
HDE          227757    CYG OB3    O9.5  14   9.20   73.34    2.16  1.83   -16.0   7.0                                                  0.18   -0.75   -3.56   1.44
HDE          227995    CYG OB3    O8     0   7.80   73.30    1.60  1.83                                                                0.27   -0.67   -5.26   1.74
HD           191917    CYG OB3    B1    10   7.81   73.34    1.30  1.83   -18.0   3.8    99437    -7.263  0.044    -0.870  0.043  G    0.14   -0.68   -4.71   1.20
BD        +36  3882B   CYG OB3    B1    10   9.89   73.60    2.20  1.83                                                                0.38   -0.52   -3.35   1.92
HD           191456    CYG OB3    B0.5   9   7.45   73.68    2.09  1.83   -18.0   3.8    99231    -6.813  0.032    -0.969  0.030  G    0.05   -0.74   -4.80   0.93
HDE          228199    CYG OB3    B0.5  14   9.25   73.92    1.52  1.83    -8.0   3.8                                                  0.13           -3.30   1.23
HDE          228053    CYG OB3    B1     8   8.82   73.93    1.87  1.83     7.5   3.8                                                  0.47   -0.48   -4.63   2.13
HD           192445    CYG OB3    B0.5  10   7.26   73.94    1.07  1.83    -4.5   3.8    99667    -0.386  0.030    -2.175  0.028  G   -0.09   -0.76   -4.63   0.57
TIFFT            27    CYG OB1    B2    12  11.40   73.90    4.20  1.46                                                                0.86    0.07   -2.72   3.30
HD           191473    CYG OB1    B1    10   8.57   74.18    2.37  1.46    -3.7   3.8    99246    -6.446  0.046    -0.775  0.045  G    0.10           -3.33   1.08
BD        +35  4077    CYG OB1    M3     4   9.72   74.29   -0.61  1.46                                                                2.93    2.10   -5.42   4.32
HDE          228456    CYG OB1    B2    12   9.86   74.40    1.30  1.46                                                                0.25   -0.50   -2.43   1.47
HDE          228587    CYG OB1    B1     8  10.07   74.40    0.90  1.46                                                                0.80   -0.14   -3.87   3.12
HDE          227977    CYG OB1    B2    10   9.64   74.50    2.40  1.46   -34.0   7.5                                                  0.18           -2.44   1.26
HDE          228854    CYG OB1    O6.5   0   8.41   74.54    0.20  1.46     9.2   7.5   100135    -8.141  0.176    -1.646  0.164  G    0.71   -0.30   -5.50   3.09
HDE          228913    CYG OB1    B0.5  10   9.96   74.50    0.00  1.46                                                                0.60   -0.35   -3.50   2.64
HDE          228602    CYG OB1    B1    10   9.84   74.60    1.00  1.46                                                                0.57   -0.30   -3.47   2.49
HD           192079    CYG OB1    B2    10   8.77   74.83    2.04  1.46    -5.4   3.8                                                  0.28           -3.67   1.62
HDE          228437    CYG OB1    B0.5  14   8.85   74.84    1.57  1.46     7.0   7.5                                                  0.27           -3.62   1.65
HDE          228263    CYG OB1    B2    14   9.45   74.95    2.05  1.46   -17.0   7.5                                                  0.16   -0.61   -2.57   1.20
HD           192639    CYG OB1    O7.    6   7.11   74.90    1.48  1.46    -7.1   3.2    99768    -2.962  0.038     3.009  0.036  G    0.35   -0.63   -5.69   1.98
HDE          228553    CYG OB1    B0    14   8.78   74.97    1.32  1.46    -7.0   7.5                                                  0.05           -3.09   1.05
BD        +36  3961    CYG OB1    B2    10   9.23   75.00    1.40  1.46   -19.0   7.5                                                  0.27           -3.12   1.53
HDE          228860    CYG OB1    B0.5  12   9.68   75.10    0.60  1.46                                                                0.60   -0.32   -3.79   2.65
BD        +37  3856    CYG OB1    B3    10  10.20   75.25    1.32  1.46                  99898    -6.090  0.104    -0.851  0.099  G    0.38   -0.49   -2.36   1.74
HDE          229043    CYG OB1    B0    10   9.94   75.20    0.10  1.46                                                                0.83   -0.20   -4.27   3.39
HD           192003    CYG OB1    B2    12   8.88   75.35    2.49  1.46    12.0   7.5                                                  0.12           -3.02   1.08
HD           193007A   CYG OB1    B1     8   8.01   75.43    1.31  1.46    10.0   3.8                                                  0.36   -0.52   -4.61   1.80
BD        +36  4025    CYG OB1    M3     3   9.33   75.30    0.10  1.46                                                                3.01    2.40   -6.10   4.61
HD           192303    CYG OB1    B1    10   8.93   75.51    2.24  1.46   -11.0   7.5                                                  0.33           -3.66   1.77
BD        +37  3862    CYG OB1    B0    14   8.99   75.44    1.31  1.46   -58.0   7.5                                                  0.38   -0.47   -3.87   2.04
HD           193076    CYG OB1    B0.5   8   7.62   75.45    1.25  1.46    -9.0   7.5    99980    -5.848  0.049    -0.876  0.048  G    0.33   -0.56   -4.97   1.77
HDE          228699    CYG OB1    B0.5  10   9.47   75.40    1.30  1.46                                                                0.39   -0.53   -3.36   2.01
HDE          228886    CYG OB1    B0.5  10   9.63   75.51    0.75  1.46                                                                0.90   -0.13   -4.73   3.54
BD        +37  3884    CYG OB1    B0    10  10.52   75.50    0.80  1.46                                                                0.85           -3.75   3.45
HDE          228461    CYG OB1    B2     8   9.47   75.60    2.00  1.46    -2.0   3.8                                                  0.40   -0.47   -3.21   1.86
HDE          228543    CYG OB1    B2     8   8.76   75.67    1.84  1.46    -4.0   3.8                                                  0.36           -3.80   1.74
HDE          228690    CYG OB1    B0.5  14   9.25   75.66    1.47  1.46                                                                0.27   -0.58   -3.22   1.65
HD           194303    CYG OB1    B3    10   8.61   75.64   -0.26  1.46                                                                0.72   -0.10   -4.91   2.70
BD        +37  3869    CYG OB1    B3    10  10.30   75.70    1.20  1.46                                                                0.44           -2.44   1.92
HDE          229059    CYG OB1    B1.5   2   8.70   75.77    0.40  1.46   -65.0  84.8                                                  1.53    0.43   -7.31   5.19
BD        +38  3968    CYG OB1    B0    10   9.08   75.92    2.04  1.46                                                                0.83           -5.13   3.39
HD           193444    CYG OB1    B0.5  10   8.45   75.86    1.03  1.46    -1.0   3.8                                                  0.50           -4.71   2.34
HD           193516    CYG OB1    B3     8   8.61   75.83    0.95  1.46   -23.0   3.8                                                  0.56           -4.43   2.22
BD        +37  3903    CYG OB1    M3.5   2   9.97   75.97    0.37  1.46    -3.0   3.8   100404    -7.000  0.700     0.600  0.700  H    3.26    3.10   -6.29   5.44
HD           192422    CYG OB1    B0.5   6   7.10   75.95    2.45  1.46    -3.8   1.8    99649    -5.311  0.034    -0.089  0.034  G    0.49   -0.47   -5.94   2.22
HD           193682    CYG OB1    O5.   14   8.41   75.99    0.82  1.46   -46.0   7.5                                                  0.51   -0.48   -4.87   2.46
HDE          229033    CYG OB1    B0     9   8.77   76.00    0.64  1.46   -25.0   7.5                                                  0.72   -0.23   -5.11   3.06
BD        +36  4048    CYG OB1    B0     6   9.66   75.90    0.00  1.46                                                                1.27    0.21   -5.78   4.62
HD           193183    CYG OB1    B1.5   6   7.01   75.95    1.50  1.46    -3.0   3.8   100009    -5.754  0.031    -0.944  0.029  G    0.44           -5.73   1.92
HD           193443AB  CYG OB1    O9.   10   7.24   76.28    1.25  1.46   -17.0   8.5   100146    -7.200  0.500     0.800  0.500  H    0.41   -0.54   -5.71   2.13
BD        +37  3901    CYG OB1    B0    10   9.75   76.10    0.60  1.46                                                                0.86           -4.55   3.48
BD        +37  3905    CYG OB1    B3    10  10.11   76.10    0.50  1.46                                                                0.65           -3.26   2.55
HDE          228519    CYG OB1    B0.5  14   9.46   76.29    2.33  1.46                                                                0.15           -2.65   1.29
BD        +38  3981    CYG OB1    B3    10  10.61   76.20    1.80  1.46                                                                0.47           -2.22   2.01
BD        +37  3927    CYG OB1    O9.5  10  10.15   76.20   -0.20  1.46                                                                1.25    0.23   -5.32   4.65
BD        +36  4063    CYG OB1    O9.5   0   9.71   76.20   -0.30  1.46                                                                1.14    0.08   -5.43   4.32
HDE          229153    CYG OB1    B0     4   9.07   76.30    0.50  1.46                                                                1.17    0.15   -6.07   4.32
BD        +38  3984    CYG OB1    B1    14  10.78   76.40    1.90  1.46                                                                0.28           -1.66   1.62
BD        +38  3997    CYG OB1    B3    10   8.90   76.51    1.65  1.46                                                                0.19           -3.09   1.17
HD           194153    CYG OB1    B1     4   8.53   76.44    0.59  1.46   -16.0   7.5   100484    -6.887  0.090    -0.522  0.089  G    1.06           -6.13   3.84
HDE          228943    CYG OB1    B0     8   9.29   76.58    1.31  1.46                                                                0.91   -0.10   -5.16   3.63
HDE          228841    CYG OB1    O6.5  14   8.94   76.67    1.68  1.46                                                                0.56   -0.42   -4.49   2.61
BD        +39  4100    CYG OB1    B2     8   9.51   76.70    2.60  1.46                                                                0.61           -3.80   2.49
HDE          228989    CYG OB1    O9.   14   9.72   76.70    1.30  1.46                                                                0.77   -0.20   -4.31   3.21
HD           194009    CYG OB1    B3     8   8.66   76.84    1.00  1.46    -9.0   3.8                                                  0.61   -0.14   -4.53   2.37
HDE          229171    CYG OB1    B0.5  10   9.33   76.80    0.70  1.46                                                                0.55   -0.34   -3.98   2.49
HD           193595    CYG OB1    O7.    0   8.72   76.93    1.62  1.46   -19.0   7.5                                                  0.36   -0.58   -4.11   2.01
HD           194094    CYG OB1    O9.   10   9.02   76.97    0.97  1.46   -19.0   7.5                                                  0.59   -0.39   -4.47   2.67
HDE          229227    CYG OB1    B0     8   9.37   76.87    0.57  1.46   -26.0   3.8   100600    -6.844  0.129    -0.489  0.127  G    0.80   -0.15   -4.75   3.30
HDE          229238    CYG OB1    B0.5   6   8.88   77.01    0.59  1.46   -13.0  25.8                                                  0.90   -0.06   -5.39   3.45
HDE          229239    CYG OB1    B1     8   8.92   76.91    0.56  1.46   -17.2   3.1   100612    -6.687  0.090    -0.595  0.089  G    0.87   -0.15   -5.41   3.51
BD        +38  4067    CYG OB1    B0.5  10  10.21   77.00    0.60  1.46   -20.0   3.8                                                  0.78   -0.17   -3.79   3.18
HDE          229234    CYG OB1    O9.5  10   8.92   76.99    0.59  1.46   -18.0   7.7                                                  0.77   -0.19   -5.11   3.21
HD           193514    CYG OB1    O7.    6   7.40   77.00    1.80  1.46   -20.7   3.1   100173    -6.252  0.049    -0.149  0.047  G    0.45   -0.52   -5.70   2.28
IRC       +40   415    CYG OB1    M3     2  11.14   77.00    0.20  1.46                                                                3.49    2.80   -7.12   7.44
HD           194280    CYG OB1    O9.7   4   8.39   77.20    0.92  1.46   -18.0   3.8   100557    -6.625  0.059    -0.572  0.057  G    0.76   -0.21   -5.61   3.18
BD        +37  3945    CYG OB1    B0     8   9.53   77.30   -0.20  1.46                                                                0.77   -0.17   -4.50   3.21
BD        +38  4098    CYG OB1    B9     6   8.96   77.60    0.17  1.46                                                                0.88    0.43   -4.53   2.67
HOAG             14    CYG OB9    B1    14  11.79   75.60    5.30  0.96                                                                0.74   -0.13   -1.13   3.00
HOAG             10    CYG OB9    B1    14  10.84   75.60    5.30  0.96                                                                0.76   -0.21   -2.14   3.06
HOAG             13    CYG OB9    B1    14  11.77   75.60    5.30  0.96                                                                0.82   -0.07   -1.39   3.24
HD           193427    CYG OB9    B1    14   9.22   77.14    1.94  0.96   -23.0  22.5                                                  0.44   -0.45   -2.80   2.10
HDE          229049    CYG OB9    B3    10   9.62   77.00    1.30  0.96   -17.0   7.5                                                  0.48   -0.44   -2.34   2.04
HD           193855    CYG OB9    B2    10   7.79   77.02    1.34  0.96   -17.0   5.0   100351    -7.966  0.044    -2.292  0.043  G    0.27   -0.42   -3.66   1.53
BD        +39  4131    CYG OB9    B1    14  10.04   77.10    2.00  0.96                                                                0.74           -2.88   3.00
HDE          229134    CYG OB9    B1    14  10.03   77.10    1.10  0.96                                                                0.49   -0.42   -2.14   2.25
HD           193794    CYG OB9    B0    11   8.89   77.20    1.60  0.96   -35.0   7.5                                                  0.65           -3.88   2.85
HD           194334    CYG OB9    O7.5  14   8.77   77.24    0.87  0.96                                                                0.84   -0.16   -4.60   3.45
HDE          229159    CYG OB9    B1.5   6   8.54   77.43    1.16  0.96   -22.0   7.5                                                  1.00           -4.98   3.60
HDE          229179    CYG OB9    B1    10   9.98   77.30    1.10  0.96                                                                1.02    0.08   -3.78   3.84
BD        +38  4055    CYG OB9    B0    14  10.49   77.30    1.00  0.96                                                                0.79           -2.70   3.27
HD           194205    CYG OB9    B2    10   9.04   77.56    1.22  0.96                                                                0.53   -0.32   -3.19   2.31
HILTNER         960    CYG OB9    B0    14  10.62   77.50    1.20  0.96                                                                1.19    0.21   -3.77   4.47
HILTNER         972    CYG OB9    B0.5  10  10.63   77.80    1.00  0.96                                                                1.62    0.65   -4.99   5.70
HILTNER         205    CYG OB9    O7.   14   9.86   77.90    1.20  0.96                                                                1.18    0.11   -4.53   4.47
BD        +39  4169    CYG OB9    B3    10   9.64   78.00    1.30  0.96                                                                0.58           -2.62   2.34
BD        +39  4168    CYG OB9    O8.   10   9.99   78.00    1.30  0.96                                                                1.07    0.03   -4.07   4.14
HD           193322AB  CYG OB9    O9.5  14   5.84   78.22    2.75  0.96    -8.2   2.8   100069    -6.800  0.500    -1.600  0.500  H    0.10   -0.78   -5.28   1.20
HDE          229202    CYG OB9    O8.   14   9.53   78.20    1.60  0.96                                                                0.87   -0.12   -3.93   3.54
HD           194649    CYG OB9    O7.   14   9.00   78.50    1.40  0.96                                                                0.95   -0.09   -4.70   3.78
LS II     +40    32    CYG OB9    B2    14  11.34   78.50    1.30  0.96                                                                1.07           -2.51   3.93
HD           194194    CYG OB9    B1.5  12   8.13   78.58    2.05  0.96    -1.0   3.8   100497    -7.604  0.047    -3.087  0.045  G    0.03   -0.70   -2.63   0.84
HD           194279    CYG OB9    B2     2   7.01   78.80    1.95  0.96   -31.3   1.8   100548    -6.600  0.600    -0.600  0.600  H    1.03   -0.03   -6.54   3.63
BD        +39  4208    CYG OB9    M3     3   8.00   78.78    0.64  0.96   -24.0   8.5   101023    -7.400  1.000    -0.800  0.900  H    2.60    2.40   -5.20   3.28
HDE          229196    CYG OB9    O6.   10   8.54   78.76    2.07  0.96   -38.0   3.8   100542    -6.436  0.064     0.731  0.062  G    0.90   -0.15   -5.01   3.63
BD        +40  4179    CYG OB9    O8.   14   9.65   79.00    1.20  0.96                                                                0.57   -0.43   -2.91   2.64
BD        +40  4185    CYG OB9    B0    14   9.82   79.10    1.10  0.96                                                                0.84   -0.16   -3.52   3.42
HD           195213    CYG OB9    O7.    8   8.74   79.37    1.21  0.96                                                                0.85   -0.26   -4.66   3.48
HD           194779    CYG OB9    B2     8   7.77   79.43    1.92  0.96     0.0  22.5   100771    -3.289  0.030    -1.952  0.029  G    0.23   -0.52   -3.50   1.35
HD           194839    CYG OB9    B0.5   2   7.49   79.52    1.87  0.96   -14.0   3.8   100804    -5.346  0.038     0.153  0.035  G    0.97   -0.06   -6.09   3.66
HD           190991    CYG OB8    B0    12   8.22   76.28    4.34  1.83    -1.3   1.7    99008    -6.081  0.052     0.123  0.049  G    0.14   -0.78   -4.42   1.32
HD           192281    CYG OB8    O5.   14   7.55   77.12    3.40  1.83   -44.0   4.0    99580    -6.046  0.031     4.887  0.029  G    0.38   -0.61   -5.84   2.07
HD           192660    CYG OB8    B0     6   7.54   77.37    3.14  1.83   -23.0   7.5    99760    -6.539  0.053    -0.554  0.055  G    0.63   -0.36   -6.48   2.70
BD        +39  4132    CYG OB8    B2     8   9.29   77.44    2.11  1.83                                                                0.42           -3.95   1.92
HDE          227900    CYG OB8    B2    10  10.44   77.50    4.60  1.83                                                                0.25   -0.55   -2.35   1.47
HDE          228797    CYG OB8    B1     8   9.90   77.50    2.40  1.83                                                                0.87   -0.07   -4.75   3.33
HDE          228929    CYG OB8    B0.5   6   9.63   77.60    2.10  1.83                                                                1.15    0.07   -5.89   4.20
HD           193426    CYG OB8    B9     2   7.73   77.74    2.41  1.83   -19.0   7.5   100124    -6.000  0.035    -0.800  0.034  G    1.24    0.37   -7.34   3.75
HD           193946    CYG OB8    B2     6   8.91   77.72    1.73  1.83   -31.0   3.8   100391    -7.144  0.162    -0.490  0.158  G    0.97           -5.86   3.45
HDE          228365    CYG OB8    B1    14  10.02   77.80    3.70  1.83                                                                0.23   -0.68   -2.77   1.47
HD           191978    CYG OB8    O8.5  10   8.02   77.87    4.25  1.83   -17.5   1.3    99439    -6.852  0.050     2.648  0.045  G    0.14   -0.78   -4.65   1.35
HDE          228919    CYG OB8    B2     8   9.68   78.00    2.40  1.83                                                                0.63   -0.28   -4.19   2.55
HD           193117    CYG OB8    O9.5   8   8.70   78.14    3.02  1.83                                                                0.61   -0.42   -5.35   2.73
HDE          228712    CYG OB8    B0.5   2   8.65   78.13    3.11  1.83                                                                1.13    0.06   -6.81   4.14
HDE          228882    CYG OB8    B0.5   2   9.21   78.23    2.63  1.83                                                                1.15    0.12   -6.31   4.20
HDE          228928    CYG OB8    B2     6   9.69   78.25    2.51  1.83                                                                0.89   -0.14   -4.84   3.21
HD           192039    CYG OB8    B0    12   8.78   78.41    4.53  1.83   -21.0   3.8    99469    -5.855  0.052     0.943  0.048  G    0.20           -4.04   1.50
HD           192001    CYG OB8    O9.5  12   8.25   78.53    4.66  1.83   -27.0  22.5    99443    -6.458  0.055     1.440  0.056  G    0.32   -0.60   -4.93   1.86
HDE          228530    CYG OB8    B0.5   8  10.20   78.73    3.94  1.83                                                                0.83   -0.22   -4.39   3.27
HD           192832    CYG OB8    B5     2   8.62   79.20    4.13  1.83   -16.0   7.5    99839    -7.184  0.064    -0.971  0.066  G    0.89   -0.02   -5.67   2.97
HD           191423    CYG OB8    O9.   10   8.03   78.64    5.37  1.83   -38.0   7.5    99177    -5.941  0.043     2.665  0.043  G    0.16   -0.77   -4.67   1.38
CYG OB2           1    CYG OB2    O9.   14  11.09   80.10    1.20  1.46                                                                1.42    0.31   -4.89   5.16
SCHULTE          12    CYG OB2    B8     2  11.49   80.10    0.80  1.46                                                                3.22    2.50   -9.08   9.75
CYG OB2          22    CYG OB2    O4.    0  11.68   80.20    0.80  1.46                                                                2.01           -6.10   6.96
BD        +40  4227    CYG OB2    O6.    6   8.98   80.22    0.79  1.46   -28.0  18.0   101425    -5.236  0.112    -0.800  0.112  G    1.29    0.15   -6.64   4.80
CYG OB2           8B   CYG OB2    O5.    0  10.31   80.20    0.80  1.46                                                                1.35           -5.49   4.98
CYG OB2           8D   CYG OB2    O9.   10  11.93   80.20    0.80  1.46                                                                1.43           -4.08   5.19
CYG OB2           8C   CYG OB2    O5.   10  10.08   80.30    0.90  1.46                                                                1.35    0.10   -5.72   4.98
CYG OB2           9    CYG OB2    O5.    0  10.80   80.20    0.80  1.46                                                                1.93    0.63   -6.74   6.72
SCHULTE           2    CYG OB2    B1     6  10.84   80.30    1.20  1.46                                                                1.29   -0.12   -4.51   4.53
BD        +40  4219    CYG OB2    O7.   10  10.22   80.30    1.00  1.46                                                                1.17    0.10   -5.04   4.44
CYG OB2           6    CYG OB2    O8.   14  10.67   80.30    0.90  1.46                                                                1.22           -4.74   4.59
CYG OB2           7    CYG OB2    O3.    0  10.50   80.30    0.80  1.46                                                                1.44    0.27   -5.57   5.25
CYG OB2           3    CYG OB2    O8.    0  10.22   80.30    0.80  1.46                                                                1.61           -6.36   5.76
BD        +41  3804    CYG OB2    O9.5   0   9.87   80.50    0.80  1.46                                                                1.53    0.41   -6.44   5.49
BD        +41  3807    CYG OB2    O5.    0  10.04   80.60    0.80  1.46                                                                1.43    0.26   -6.00   5.22
HD           201819    CYG OB4    B0.5  12   6.53   81.20   -8.10  0.80    -6.0   1.8   104579     1.000  0.500     0.200  0.400  H   -0.14   -0.93   -3.41   0.42
HD           202850    CYG OB4    B9     4   4.25   84.34   -6.89  0.80    -3.8   0.8   105102    -2.300  0.400    -2.800  0.400  H    0.11   -0.44   -5.63   0.36
BD        +42  3914    CYG OB7    B0    10   8.43   84.44   -1.46  0.63   -21.0   4.1   103355    -3.700  1.000    -2.400  1.000  H    1.05    0.08   -4.64   4.05
HD           197345A   CYG OB7    A2     2   1.24   84.41    1.98  0.63    -4.5   0.8   102098     2.200  0.500    -0.300  0.600  H    0.09   -0.24   -7.90   0.12
HD           198931    CYG OB7    B0    14   8.72   84.82   -0.01  0.63   -26.0   7.5   103007    -4.159  0.045    -0.858  0.046  G    0.59   -0.31   -2.97   2.67
BD        +44  3594    CYG OB7    B1    14   8.29   85.36    0.99  0.63                 102754   -12.000  3.100     5.000  3.400  H    0.37   -0.53   -2.62   1.89
BD        +45  3260    CYG OB7    O9.   14   9.06   85.57    2.09  0.63                 102449    -5.575  0.049    -0.137  0.050  G    0.51   -0.50   -2.39   2.43
HD           195965    CYG OB7    B0    14   6.98   85.83    4.98  0.63    10.0   3.8   101350    -0.500  0.500    10.500  0.600  H   -0.05   -0.90   -2.79   0.75
HD           199579    CYG OB7    O6.   14   5.96   85.70   -0.30  0.63    -5.8   3.8   103371    -1.490  0.025    -1.498  0.024  G    0.05   -0.85   -4.14   1.08
HD           198478A   CYG OB7    B2.5   2   4.83   85.88    1.47  0.63    -7.2   1.8   102724    -3.900  0.500     0.600  0.600  H    0.40   -0.46   -5.87   1.68
HD           202253    CYG OB7    B1.5  12   7.75   86.90   -3.20  0.63   -21.0   1.3   104742    -2.692  0.039    -1.413  0.038  G    0.14   -0.61   -2.44   1.17
HD           200776    CYG OB7    B2    10   7.73   87.60   -0.34  0.63     1.3   7.5   103968     1.897  0.038    -1.452  0.038  G    0.02   -0.82   -2.07   0.78
HD           203064    CYG OB7    O7.5  10   5.00   87.75   -3.86  0.63   -30.0  22.5   105186    -3.300  0.500    -9.600  0.500  H   -0.01   -0.94   -4.94   0.93
HD           201733    CYG OB7    B2    14   6.64   87.70   -1.68  0.63     9.0   1.8   104483     5.374  0.025    -5.888  0.024  G   -0.13   -0.61   -2.71   0.33
HD           201666    CYG OB7    B2    14   7.64   87.82   -1.47  0.63   -11.0   5.9   104454    -2.077  0.030    -0.784  0.030  G   -0.02           -2.04   0.66
HD           197512    CYG OB7    B1    14   8.57   88.01    4.61  0.63    -7.0   3.8   102171    -5.400  0.800    -1.100  0.800  H    0.07   -0.68   -1.44   0.99
HD           202163    CYG OB7    B2    14   8.59   88.36   -1.83  0.63                 104709    -2.300  0.800    -2.500  0.800  H   -0.04   -0.56   -1.03   0.60
HD           202347    CYG OB7    B1.5  14   7.49   88.36   -2.09  0.63    -9.4   1.3   104787    -2.700  0.600    -1.300  0.600  H   -0.11           -1.95   0.42
BD        +43  3913    CYG OB7    B1.5  14   8.86   88.81   -4.32  0.63                 105741    -2.170  0.046    -1.684  0.046  G    0.55   -0.35   -2.56   2.40
HD           199216    CYG OB7    B1     8   7.03   88.92    3.03  0.63    -9.3   3.8   103143    -5.508  0.031    -0.731  0.031  G    0.48   -0.46   -4.15   2.16
HD           201251A   CYG OB7    K5     6   4.54   89.01    0.19  0.63   -25.8   2.6   104194     3.700  0.500    -5.500  0.500  H    1.59    1.84   -4.48   0.00
HD           204722    CYG OB7    B1.5  12   7.67   89.27   -4.92  0.63   -25.8  11.0   106079     1.843  0.031    -3.850  0.030  G   -0.02   -0.85   -2.04   0.69
HD           203938    CYG OB7    B0.5  12   7.09   90.69   -2.24  0.63   -12.8   2.7   105640    -5.200  0.800    -1.500  0.800  H    0.46   -0.41   -4.15   2.22
HD           205349    CYG OB7    K4     6   6.26   90.97   -4.32  0.63   -13.0   4.3   106420    -4.400  0.600    -1.300  0.600  H    1.84    1.85   -3.81   1.05
HD           198512    CYG OB7    B1    14   8.29   91.79    6.43  0.63    -7.0   7.5   102700    -5.704  0.039     0.715  0.041  G    0.37   -0.53   -2.62   1.89
HD           204022    CYG OB7    G0     6   7.44   92.89    0.06  0.63                 105669    -8.258  0.037    -1.167  0.037  G    1.48    1.17   -3.91   2.34
HD           199308    CYG OB7    B2    13   7.52   94.20    7.39  0.63   -23.0   3.8   103141    -6.927  0.040     0.965  0.040  G    0.14   -0.64   -2.64   1.14
BD        +46  3474    CYG OB7    B0    14   9.64   94.40   -5.50  0.63    -7.1   3.0                                                  0.78   -0.15   -2.61   3.24
HD           199661    CYG OB7    B2.5  12   6.23   94.82    7.47  0.63   -19.0   3.8   103346     6.578  0.025    -1.302  0.025  G   -0.17   -0.69   -2.94   0.15
BD        +49  3615    CYG OB7    B1    14   9.07   95.35   -2.37  0.63                 107456    -1.549  0.070    -0.443  0.069  G    0.33   -0.47   -1.72   1.77
HD           206259    CYG OB7    B3    10   7.54   95.93   -0.13  0.63   -27.7   2.7   106926    -7.028  0.033     0.047  0.033  G    0.05   -0.57   -2.23   0.75
HD           199478    NGC 6991   B8     2   5.66   87.64    1.40  1.39   -15.0   7.5   103312    -4.700  0.600    -0.300  0.600  H    0.47   -0.33   -6.56   1.50
HD           215191    LAC OB1    B1.5  14   6.43   96.81  -18.42  0.48   -17.8   1.8   112144    -3.600  0.900    -4.000  0.700  H   -0.09   -0.81   -2.47   0.48
HD           214680    LAC OB1    O9.   14   4.87   96.81  -16.98  0.48    -9.4   0.6   111841    -3.100  0.600    -4.800  0.600  H   -0.20   -1.04   -3.85   0.30
HD           207793    CEP OB2    B0.5  10   6.56   97.39   -0.94  0.73    -8.6   1.8   107777    -1.826  0.029     0.371  0.029  G    0.38   -0.56   -4.74   1.98
HD           203338/9  CEP OB2    M1     6   5.66   98.30    6.36  0.73   -14.1   1.8   105259    -4.800  1.000     0.200  1.000  H    1.35   -0.04   -3.66   0.00
HD           205196    CEP OB2    B0     6   7.39   98.57    4.41  0.73   -14.0   3.8   106285    -4.977  0.036     0.116  0.037  G    0.59   -0.47   -4.51   2.58
HD           202380    CEP OB2    M3     6   6.62   98.80    7.98  0.73   -14.5   1.8   104719    -4.400  0.500    -0.800  0.500  H    2.39           -5.08   2.38
HDE          235618    CEP OB2    B1    12   9.66   98.71    1.40  0.73    -5.0   7.5   107538    -4.961  0.089    -0.573  0.090  G    0.66   -0.31   -2.42   2.76
HD           205794    CEP OB2    B0.5  14   8.43   99.02    4.01  0.73   -14.0  22.5                                                  0.34           -2.75   1.86
HD           206183    CEP OB2    O9.5  14   7.40   98.89    3.40  0.73    -4.0  22.5   106843    -5.742  0.033    -2.498  0.032  G    0.14   -0.79   -3.24   1.32
HDE          239725    CEP OB2    B2    14   9.15   98.94    3.32  0.73                 106905    -4.475  0.056    -2.713  0.057  G    0.26   -0.46   -1.67   1.50
HDE          239626    CEP OB2    B0    14   9.29   99.10    7.54  0.73   -19.0   7.5   105113    -5.954  0.075     1.207  0.075  G    0.35   -0.57   -1.98   1.95
HD           205948    CEP OB2    B2    14   8.65   99.21    4.00  0.73   -19.0   1.0                                                  0.25   -0.57   -2.14   1.47
HD           204827    CEP OB2    O9.5  14   7.95   99.17    5.55  0.73    20.0  10.8   106059    -4.936  0.041    -0.789  0.041  G    0.81   -0.15   -4.70   3.33
HD           206267C   CEP OB2    B0    14   7.90   99.36    3.74  0.73                                                                0.24   -0.62   -3.01   1.59
HDE          239729    CEP OB2    B0    14   8.34   99.34    3.69  0.73    -6.0   6.4   106937    -4.820  0.072    -1.839  0.073  G    0.39   -0.54   -3.05   2.07
HD           206267AB  CEP OB2    O6.5  14   5.62   99.29    3.74  0.73    -6.4   7.5   106886    -4.935  0.039    -1.752  0.040  G    0.21   -0.74   -5.26   1.56
HDE          239649    CEP OB2    B2    14   9.31   99.45    6.83  0.73                 105621    -4.748  0.061    -0.261  0.061  G    0.19   -0.49   -1.30   1.29
HDE          239712    CEP OB2    B2    14   8.65   99.53    4.40  0.73   -25.0  22.3   106716    -9.346  0.067    -1.846  0.067  G    0.41   -0.27   -2.62   1.95
HDE          239767    CEP OB2    B0.5  14   9.21   99.68    2.65  0.73                 107500    -6.054  0.070     0.614  0.069  G    0.69   -0.31   -3.02   2.91
HD           206773    CEP OB2    B0    14   6.94   99.80    3.62  0.73   -22.0   3.8   107164    -4.085  0.038    -2.150  0.038  G    0.20   -0.81   -3.88   1.50
HD           204150    CEP OB2    B2    10   7.73  100.25    7.44  0.73   -18.0  12.9                                                  0.01   -0.78   -2.34   0.75
HD           208501    CEP OB2    B8     6   5.80  100.39    1.68  0.73   -15.0   3.8   108165    -4.621  0.024     0.374  0.025  G    0.72   -0.02   -5.77   2.25
HD           203374A   CEP OB2    B0.5  12   6.68  100.63    8.63  0.73    -7.0   3.8   105250    -4.700  0.700    -2.300  0.700  H    0.31   -0.74   -4.41   1.77
HD           205139    CEP OB2    B1     6   5.56  100.55    6.62  0.73   -14.5   1.8   106227    -3.777  0.024    -1.415  0.025  G    0.09   -0.75   -4.69   0.93
BD        +53  2784    CEP OB2    B3    10   9.87  100.50   -0.90  0.73                                                                0.42   -0.32   -1.31   1.86
HD           206936    CEP OB2    M2     2   4.03  100.72    4.32  0.73    19.4   0.8   107259     2.100  0.500    -5.600  0.500  H    2.38    2.42   -7.72   2.44
HDE          239758    CEP OB2    B2    14   9.53  100.88    4.44  0.73    11.0  22.5   107353     0.237  0.080     0.345  0.078  G    0.25   -0.54   -1.26   1.47
HD           210072    CEP OB2    B3    10   7.67  100.84   -0.38  0.73   -29.0  13.7   109130    -3.284  0.041    -0.747  0.039  G    0.28   -0.36   -3.09   1.44
HDE          239743    CEP OB2    B2    14   9.01  101.52    5.52  0.73   -18.0   4.1   107199    -3.481  0.049    -0.785  0.049  G    0.59   -0.15   -2.80   2.49
HD           207538    CEP OB2    O9.   14   7.31  101.60    4.67  0.73   -14.3   1.5   107598    -3.118  0.031    -0.730  0.029  G    0.33   -0.64   -3.90   1.89
HD           206327    CEP OB2    B2    12   9.19  102.01    6.77  0.73   -30.0   3.8   106896    -3.308  0.057    -0.469  0.058  G    0.18   -0.56   -1.39   1.26
HD           209481    CEP OB2    O9.   14   5.54  102.01    2.18  0.73    -7.1   3.8   108772    -4.050  0.025    -0.292  0.026  G    0.07   -0.86   -4.89   1.11
HD           206165    CEP OB2    B2     6   4.74  102.39    7.26  0.73   -13.3   1.7   106801    -3.300  0.400    -0.800  0.400  H    0.30   -0.53   -6.02   1.44
HD           207260    CEP OB2    A2     2   4.29  102.31    5.93  0.73   -20.8   1.8   107418    -4.024  0.036     0.796  0.037  G    0.51    0.12   -6.41   1.38
HD           208266    CEP OB2    B1    14   8.12  102.71    4.98  0.73   -12.0   3.8   108017    -3.894  0.045    -1.839  0.045  G    0.26   -0.51   -2.76   1.56
HD           207198    CEP OB2    O9.    7   5.96  103.25    7.01  0.73   -17.6   1.3   107374    -4.100  0.500    -0.200  0.400  H    0.31   -0.64   -5.19   1.83
HD           207308    CEP OB2    B0.7  11   7.49  103.11    6.82  0.73   -19.4   3.3   107442    -3.218  0.043    -1.407  0.042  G    0.25   -0.58   -3.30   1.47
HD           208145    CEP OB2    B1    14   7.62  103.10    4.20  0.73                                                                0.33   -0.50   -3.47   1.77
HD           207951    CEP OB2    B2    14   8.18  103.23    6.06  0.73     8.0  22.5   107827    -4.200  0.046     0.936  0.045  G    0.14   -0.57   -2.28   1.14
HD           208606    CEP OB2    G8     6   6.13  103.62    5.52  0.73   -29.2   1.8   108209    -3.800  0.500    -0.800  0.500  H    1.60    1.62   -4.90   1.71
HD           208905    CEP OB2    B1    14   6.99  103.65    5.18  0.73   -22.0   3.8   108372    -3.800  0.700    -1.700  0.700  H    0.09   -0.74   -3.38   1.05
HD           210839    CEP OB2    O6.    0   5.05  103.95    2.62  0.73   -71.0   2.7   109556   -12.200  0.400    -4.900  0.400  H    0.25   -0.76   -5.95   1.68
HD           208218    CEP OB2    B1     9   6.64  104.10    6.63  0.73   -21.8   1.8   107984    -2.600  0.500     0.500  0.500  H    0.23   -0.49   -4.09   1.41
HD           208440    CEP OB2    B1    14   7.90  104.03    6.44  0.73   -21.0   6.4   108080    -3.548  0.054     1.078  0.054  G    0.08   -0.73   -2.44   1.02
HD           209454    CEP OB2    B1    14   7.78  104.20    5.09  0.73   -17.0   3.8   108720    -2.700  0.600    -1.800  0.600  H    0.16   -0.65   -2.80   1.26
HD           208185AB  CEP OB2    B2    14   7.38  104.21    6.94  0.73   -24.0   8.9   107961    -3.384  0.068     0.754  0.072  G    0.11   -0.53   -2.99   1.05
HD           210478    CEP OB2    B1    14   7.33  104.48    4.12  0.73   -42.0  22.5   109311    -3.135  0.038    -1.866  0.037  G    0.07   -0.71   -2.98   0.99
HD           209339    CEP OB2    B0    12   6.66  104.58    5.87  0.73   -20.2   1.8   108650    -2.620  0.029    -1.159  0.029  G    0.07   -0.83   -3.77   1.11
HDE          239978    CEP OB2    M2     6   8.09  104.65   -0.75  0.73                                                                2.28    2.30   -3.28   2.05
HD           208816    CEP OB2    M2     2   4.90  105.03    7.06  0.73   -20.2   3.8   108317    -2.600  0.600    -2.800  0.500  H    1.75    0.38   -4.42   0.00
HD           209975    CEP OB2    O9.5   6   5.11  104.87    5.39  0.73   -11.4   0.8   109017    -2.960  0.034    -1.462  0.035  G    0.09   -0.84   -5.38   1.17
HD           211971    CEP OB2    A2     6   6.89  105.07    2.66  0.73   -17.0   3.8   110207    -1.202  0.041     0.704  0.041  G    0.99    0.42   -5.25   2.82
BD        +65  1637    CEP OB2    B2    14  10.15  105.40    9.90  0.73                                                                0.41    0.35   -1.12   1.95
BD        +60  2380    CEP OB2    B2    10   9.04  105.43    3.20  0.73                                                                0.39   -0.50   -2.17   1.89
HD           211880    CEP OB2    B0.5  14   7.75  106.67    5.29  0.73   -23.5   1.3   110125    -3.107  0.136    -0.791  0.134  G    0.32   -0.60   -3.37   1.80
HD           213757    CEP OB2    B1    14   8.38  106.53    1.97  0.73   -14.0   4.7   111253    -3.789  0.071    -0.831  0.070  G    0.26   -0.44   -2.50   1.56
BD        +61  2292    CEP OB2    B2    14  10.06  106.80    4.60  0.73                                                                0.67   -0.11   -1.99   2.73
BD        +62  2078    CEP OB2    O7.5  14   9.72  107.40    5.00  0.73                                                                1.11    0.00   -3.86   4.26
HD           213023    CEP OB2    O9.   14   8.49  107.73    5.20  0.73   -36.0  10.2   110799    -2.110  0.133    -2.519  0.160  G    0.81           -4.16   3.33
HDE          235673    CEP OB1    O6.5  14   9.14   98.43   -1.55  2.78   -40.0   7.5                                                  0.21           -4.64   1.56
BD        +54  2629    CEP OB1    B1     8  10.54   98.80    1.30  2.78   -64.0   4.0                                                  0.65   -0.31   -4.35   2.67
HD           209900    CEP OB1    A0     6   8.71   99.76   -1.69  2.78                                                                0.45    0.23   -4.83   1.32
HD           210809    CEP OB1    O9.    4   7.55   99.85   -3.13  2.78   -78.5   2.6   109562    -4.938  0.035     1.098  0.034  G    0.05   -0.89   -5.72   1.05
HOAG              5    CEP OB1    B2    14  11.40  101.20    1.60  2.78                                                                0.65   -0.25   -3.49   2.67
HOAG              7    CEP OB1    B2    14  11.48  101.20    1.60  2.78                                                                0.67   -0.41   -3.53   2.79
HOAG              2    CEP OB1    B0     8  10.56  101.20    1.60  2.78                                                                0.67   -0.32   -4.57   2.91
BD        +53  2820    CEP OB1    B0    12   9.95  101.20   -1.70  2.78                                                                0.10   -0.78   -3.47   1.20
HDE          235781    CEP OB1    B6     6   8.59  101.20   -2.58  2.78   -68.0   1.8   110020    -4.793  0.057    -1.003  0.056  G    0.43   -0.26   -5.22   1.59
BD        +53  2833    CEP OB1    B1    10  10.01  101.40   -2.10  2.78                                                                0.22   -0.66   -3.65   1.44
HDE          239856    CEP OB1    F2     4   8.70  101.53    0.34  2.78   -11.0  15.3   109200    -3.352  0.072    -0.327  0.070  G    1.07    0.82   -5.98   2.46
BD        +53  2837    CEP OB1    B2    10   9.97  101.53   -2.12  2.78   -55.8   7.5   110025    -4.884  0.067    -0.417  0.067  G    0.26   -0.54   -3.75   1.50
HDE          235783    CEP OB1    B1     6   8.68  101.69   -1.87  2.78                 110026    -4.976  0.052    -0.731  0.052  G    0.17   -0.71   -4.71   1.17
HOAG              3    CEP OB1    B2    10  10.77  101.80    2.30  2.78                                                                0.90   -0.05   -4.87   3.42
HOAG              9    CEP OB1    B1    14  10.68  101.80    2.30  2.78                                                                0.36   -0.49   -3.40   1.86
HOAG              8    CEP OB1    B1    14  10.67  101.80    2.30  2.78                                                                0.27   -0.58   -3.14   1.59
BD        +53  2843    CEP OB1    O8.    0   9.50  101.83   -2.20  2.78                                                                0.21   -0.75   -4.28   1.56
BD        +54  2718    CEP OB1    B2    10  10.15  102.00   -0.90  2.78                                                                0.19   -0.62   -3.36   1.29
BD        +54  2726    CEP OB1    B1.5   8   9.38  102.19   -1.04  2.78   -53.7   7.5   109996    -5.201  0.066    -1.120  0.068  G    0.33   -0.54   -4.52   1.68
HDE          235813    CEP OB1    B0    10   8.84  102.47   -2.03  2.78                 110441    -6.304  0.058    -0.602  0.056  G    0.22   -0.74   -4.94   1.56
HILTNER        1106    CEP OB1    B0    10  10.46  102.50   -0.70  2.78                                                                0.51   -0.51   -4.19   2.43
BD        +53  2885    CEP OB1    B2    10  10.46  102.75   -2.93  2.78   -54.1  22.5   110824    -4.286  0.103    -0.990  0.102  G    0.04   -0.76   -2.60   0.84
BD        +54  2745    CEP OB1    B0.5  12   9.56  102.75   -1.32  2.78   -65.6   7.5   110362    -4.496  0.092    -0.364  0.090  G    0.21   -0.67   -4.13   1.47
HD           212455    CEP OB1    B6     6   7.87  102.93   -1.72  2.78   -58.2   2.3   110500    -4.400  0.600    -0.500  0.600  H    0.38   -0.36   -5.79   1.44
HDE          235825    CEP OB1    O9.   14   9.28  102.87   -1.75  2.78                 110525    -4.419  0.052    -0.288  0.052  G    0.24   -0.73   -4.56   1.62
HDE          239895    CEP OB1    B8     2   8.63  103.09    1.04  2.78   -50.8   2.0                                                  1.02    0.12   -6.74   3.15
BD        +54  2761    CEP OB1    O5.    0   9.98  103.10   -1.40  2.78                                                                0.34   -0.68   -4.19   1.95
HD           212466    CEP OB1    K0     2   6.65  103.20   -1.12  2.78   -56.0   5.7   110504    -4.748  0.030    -0.380  0.029  G    2.22    2.40   -8.87   3.30
BD        +54  2790    CEP OB1    B0    12   9.69  103.43   -2.64  2.78   -64.3   7.5   111071    -5.021  0.080    -0.960  0.077  G    0.20   -0.67   -4.03   1.50
HDE          239967    CEP OB1    B3     8   9.36  104.23   -1.00  2.78   -46.3  22.5   110967    -2.582  0.061    -0.696  0.058  G    0.33   -0.49   -4.39   1.53
HILTNER        1137    CEP OB1    B0.5  10  10.49  104.50   -0.70  2.78                                                                0.56   -0.47   -4.25   2.52
HD           213470A   CEP OB1    A3     2   6.65  104.71   -0.57  2.78   -60.8   1.8   111088    -4.552  0.029    -0.573  0.028  G    0.56    0.24   -7.04   1.47
BD        +55  2770A   CEP OB1    B1.5  10   9.70  104.80   -1.40  2.78                                                                0.35   -0.54   -4.32   1.80
BD        +55  2770B   CEP OB1    B1.5   8  10.10  104.75   -1.40  2.78                 111363    -4.291  0.086    -0.797  0.079  G    0.37   -0.54   -3.92   1.80
BD        +57  2536    CEP OB1    B1     9  10.32  104.90    0.70  2.78                                                                0.49   -0.43   -4.09   2.19
BD        +54  2847    CEP OB1    B1     8  10.12  105.60   -2.80  2.78                                                                0.39   -0.53   -3.99   1.89
HILTNER        1145    CEP OB1    B2    10  10.45  105.70    0.20  2.78                                                                0.42   -0.46   -3.75   1.98
LS III    +58    38    CEP OB1    O9.    0   9.91  105.80    0.00  2.78                                                                0.42   -0.53   -4.47   2.16
BD        +55  2795    CEP OB1    B1    10   9.80  105.80   -2.20  2.78                                                                0.31   -0.52   -4.13   1.71
HD           215924    CEP OB1    M4     4   8.70  105.82   -3.55  2.78   -68.0   1.0   112545    -4.355  0.054    -1.174  0.052  G    2.34           -3.52   0.00
IRC       +60   361    CEP OB1    M1     2  11.74  105.90    0.70  2.78                                                                3.12           -5.59   5.11
HD           215836    CEP OB1    B1     8   9.19  106.39   -2.37  2.78                                                                0.50   -0.43   -5.25   2.22
BD        +57  2581    CEP OB1    B0    10  10.04  106.40   -0.20  2.78                                                                0.61   -0.42   -4.91   2.73
LS III    +57    88    CEP OB1    B0    10  10.18  106.80   -1.70  2.78                                                                0.45   -0.65   -4.29   2.25
HD           215806    CEP OB1    B0     6   9.20  107.20   -0.70  2.78                                                                0.42   -0.57   -5.09   2.07
HD           215835    CEP OB1    O6.   14   8.59  107.07   -0.90  2.78   -35.4   3.8   112470    -3.603  0.070    -1.080  0.063  G    0.65   -0.63   -6.51   2.88
LS III    +57    93    CEP OB1    O9.5  14  10.82  107.20   -1.30  2.78                                                                0.35   -0.58   -3.35   1.95
HDE          240068    CEP OB1    B0    10   9.64  107.37   -0.56  2.78   -42.4  22.5                                                  0.49   -0.52   -4.95   2.37
BD        +55  2840    CEP OB1    O7.5   0  10.01  107.30   -2.90  2.78                                                                0.45   -0.56   -4.49   2.28
HD           216248    CEP OB1    B3     8   9.89  107.73   -0.59  2.78                 112772    -3.778  0.133    -0.581  0.123  G    0.44   -0.41   -4.19   1.86
CASE             78    CEP OB1    M2     6  10.92  107.90    0.00  2.78                                                                2.90    2.70   -5.58   4.28
BD        +56  2903    CEP OB1    B0.5  12  10.12  107.91   -1.86  2.78                 113224    -2.532  0.100    -2.193  0.091  G    0.22   -0.67   -3.60   1.50
HD           217476    CEP OB1    G5     2   4.99  108.29   -2.68  2.78   -59.1   1.2   113561    -4.000  0.500    -1.600  0.500  H    1.29    1.00   -8.93   1.70
SHARPLESS       149    CEP OB1    B0    14  12.47  108.30   -1.10  2.78                                                                0.54           -2.27   2.52
HD           216927    CEP OB1    B9     2   8.31  108.51   -0.72  2.78   -58.0  12.7   113263    -3.788  0.068    -0.639  0.061  G    0.86    0.05   -6.52   2.61
LS III    +58    70    CEP OB1    O9.5  14  11.30  108.80   -1.00  2.78                                                                0.46   -0.52   -3.20   2.28
HD           217490    CEP OB1    B0.5   8   8.73  109.41   -0.25  2.78   -51.7   3.2   113565    -5.000  1.700    -0.500  1.700  H    0.80   -0.27   -6.64   3.15
HD           218195    CEP OB1    O9.   10   8.34  109.45   -1.77  2.78   -27.0   4.3   113999    -3.800  1.200    -1.100  1.100  H    0.27   -0.70   -5.59   1.71
HDE          239886    NGC 7235   B9     4   8.84  102.78    0.77  3.18                                                                0.85    0.12   -6.26   2.58
HDE          240168    CEP OB5    B1    10   9.17  108.39   -3.14  1.67   -77.9   3.3                                                  0.55   -0.39   -4.38   2.43
BD        +56  2929    CEP OB5    B2    14  10.32  108.40   -2.70  1.67                                                                0.27   -0.43   -2.33   1.53
HDE          240160    CEP OB5    O9.5   8  10.02  108.43   -2.74  1.67                                                                0.48   -0.52   -3.44   2.34
HDE          240165    CEP OB5    O9.5  14  10.13  108.52   -2.59  1.67                 113753    -4.170  0.168    -0.465  0.154  G    0.47   -0.53   -3.30   2.31
BD        +56  2930    CEP OB5    B1    12   9.68  108.60   -2.30  1.67                                                                0.37   -0.51   -3.33   1.89
HDE          240171    CEP OB5    B1    14   9.90  108.64   -2.67  1.67   -19.5   2.8                                                  0.18   -0.65   -2.54   1.32
GRUBISSICH        1    CAS OB2    B1.5  14  12.17  109.40    0.10  2.10                                                                0.60   -0.47   -2.00   2.55
GRUBISSICH       23    CAS OB2    B0.5  10  10.25  109.40    0.10  2.10                                                                0.75   -0.65   -4.46   3.09
GRUBISSICH       30    CAS OB2    B2    14  12.37  109.40    0.10  2.10                                                                0.53   -0.50   -1.56   2.31
GRUBISSICH       31    CAS OB2    B1    10  10.72  109.40    0.10  2.10                                                                0.83   -0.41   -4.17   3.27
BD        +58  2549    CAS OB2    B0    10  10.31  110.10   -1.10  2.10                                                                0.72   -0.26   -4.37   3.06
HD           219287    CAS OB2    B0     2   8.91  110.81   -1.19  2.10   -42.0   6.7   114695    -4.078  0.054    -1.450  0.058  G    1.02   -0.13   -6.58   3.87
HD           218941    CAS OB2    B1.5   8   9.68  110.93    0.06  2.10                 114490    -4.017  0.124    -0.587  0.118  G    0.84   -0.24   -5.15   3.21
HILTNER        1202    CAS OB2    B0    10  10.71  111.00   -1.10  2.10                                                                0.68   -0.37   -3.85   2.94
BD        +60  2493    CAS OB2    B0.5   6   9.42  111.15    0.96  2.10                                                                0.84   -0.30   -5.56   3.36
CASE             80    CAS OB2    M2     4   9.72  111.10    0.70  2.10                                                                2.60           -5.10   3.20
CASE             81    CAS OB2    M2     4   9.92  111.20   -0.10  2.10                                                                2.70           -5.26   3.56
BD        +59  2675    CAS OB2    B6     8  10.34  111.20   -0.20  2.10                                                                0.70    0.14   -3.74   2.46
BD        +60  2499    CAS OB2    B1    10  10.13  111.30    0.60  2.10                                                                0.50   -0.36   -3.77   2.28
HILTNER        1208    CAS OB2    B0.5  14  10.89  111.40   -0.70  2.10                                                                0.46   -0.48   -2.95   2.22
GEORGELIN              CAS OB2    O7.    0  11.88  111.50    0.80  2.10                                                                1.25           -4.42   4.68
BD        +59  2692    CAS OB2    B7     8   9.83  111.50   -0.50  2.10                                                                0.36   -0.45   -3.17   1.38
HDE          240250    CAS OB2    B9     6   8.76  111.46   -0.92  2.10   -50.1   2.3   115048    -3.940  0.082    -1.052  0.091  G    0.65    0.01   -4.84   1.98
HILTNER        1207    CAS OB2    B0.5   6  10.23  112.00    1.00  2.10                                                                1.00   -0.09   -5.14   3.75
BD        +61  2415    CAS OB2    O9.    0   9.40  112.00    1.00  2.10                                                                0.00           -3.12   0.90
BD        +59  2707    CAS OB2    B2    10   9.84  112.10   -0.60  2.10                                                                0.08   -0.11   -2.74   0.96
HDE          240288A   CAS OB2    B9     6   9.43  112.22   -1.30  2.10                                                                0.81    0.16   -4.65   2.46
BD        +60  2522    CAS OB2    O6.5   0   8.67  112.30    0.22  2.10   -27.0   5.9                                                  0.41   -0.62   -5.11   2.16
BD        +60  2525    CAS OB2    B2    10   9.64  112.20   -0.20  2.10                                                                0.26   -0.55   -3.48   1.50
BD        +61  2472    CAS OB2    B5     6   9.57  114.00    0.72  2.10                                                                1.12    0.11   -5.71   3.66
BD        +60  2527    CAS OB2    B1    10  10.21  112.30    0.00  2.10                                                                0.46           -3.57   2.16
BD        +58  2597    CAS OB2    A2     4  10.08  112.60   -1.60  2.10                                                                1.42    0.81   -5.65   4.11
BD        +62  2210    CAS OB2    B9     2   8.42  112.79    2.47  2.10                 115082    -3.869  0.057    -0.429  0.054  G    1.15    0.32   -6.68   3.48
LS I      +61    32    CAS OB2    O8.    0  10.80  112.80    1.00  2.10                                                                0.75   -0.35   -4.00   3.18
BD        +59  2735    CAS OB2    B0     6   9.89  112.80   -1.40  2.10                                                                1.16   -0.04   -6.02   4.29
BD        +63  1964    CAS OB2    B0     8   8.46  112.89    3.10  2.10  -125.3   3.2   114990    -6.588  0.070     1.705  0.069  G    0.71   -0.38   -6.19   3.03
CH CAS                 CAS OB2    F3     6  10.38  112.90    1.60  2.10                                                                1.34           -4.51   3.27
BD        +60  2546    CAS OB2    A2     4   8.97  113.01   -0.39  2.10   -49.0   3.8                                                  1.05    0.66   -5.65   3.00
BD        +60  2542    CAS OB2    A2     6   8.78  113.08    0.14  2.10   -61.0   3.6                                                  0.66    0.19   -4.64   1.80
LS I      +60     5    CAS OB2    B1    10  11.47  113.10   -0.30  2.10                                                                0.68   -0.22   -2.97   2.82
BD        +60  2553    CAS OB2    B2     8  10.06  113.20    0.00  2.10                                                                0.46   -0.38   -3.60   2.04
BD        +60  2557    CAS OB2    B2    10  10.26  113.20   -0.20  2.10                                                                0.50   -0.36   -3.58   2.22
HDE          240331    CAS OB2    A4     6   9.12  113.30   -1.60  2.10                                                                0.52           -3.79   1.29
BD        +60  2558    CAS OB2    B0    12   9.77  113.40    0.40  2.10                                                                0.65   -0.17   -4.70   2.85
LS I      +60     8    CAS OB2    O9.5  14  10.94  113.50   -0.80  2.10                                                                0.75   -0.22   -3.83   3.15
LS I      +60    10    CAS OB2    B1.5  10  10.99  113.70   -0.40  2.10                                                                0.51   -0.51   -2.91   2.28
BD        +60  2582    CAS OB2    B8     4   8.68  113.90   -0.61  2.10   -64.0   3.8                                                  0.77    0.01   -5.28   2.34
BRODSKAYA       109    CEP OB3    B2    14  11.00  109.60    2.70  0.70                                                                0.69   -0.10   -1.01   2.79
HD           216532    CEP OB3    O8.5  14   8.00  109.65    2.68  0.70   -28.1   2.5   112947    -2.635  0.061    -1.994  0.063  G    0.54   -0.47   -3.74   2.52
HD           216522    CEP OB3    O8.5  14   8.03  113.85   11.09  0.70                                                                0.55           -3.77   2.58
HD           216629    CEP OB3    B2    13   9.28  109.60    2.37  0.70   -39.4   2.0   113017    -1.708  0.078    -1.714  0.077  G    0.72   -0.18   -2.82   2.88
HD           216658A   CEP OB3    B0.5  14   8.91  109.69    2.35  0.70   -27.5   3.4                                                  0.70   -0.28   -3.25   2.94
BRODSKAYA       208    CEP OB3    B1.5  14  10.48  109.80    2.80  0.70                                                                0.82   -0.10   -1.95   3.21
BD        +61  2365    CEP OB3    B1    14   9.20  110.00    2.79  0.70   -36.0   3.7                                                  0.52   -0.45   -2.36   2.34
HD           216711    CEP OB3    B1    14   9.05  109.87    2.75  0.70   -23.7  22.5   113065    -2.127  0.067    -1.645  0.066  G    0.62   -0.33   -2.81   2.64
BD        +61  2366    CEP OB3    B1    14   9.72  110.01    2.72  0.70   -22.7   2.8                                                  0.73   -0.27   -2.47   2.97
HD           216898    CEP OB3    O9.   12   8.00  109.93    2.39  0.70   -21.7   2.7   113218    -2.174  0.055    -2.387  0.055  G    0.53   -0.48   -3.71   2.49
HD           216878    CEP OB3    O9.   12   8.04  103.18  -11.70  0.70                 113254    45.559  0.050    -7.232  0.054  G    0.54           -3.70   2.52
BD        +62  2127    CEP OB3    B2    13  10.16  110.33    3.52  0.70   -29.3   2.0   113051    -3.100  1.200    -0.900  1.200  H    0.58   -0.29   -1.52   2.46
HD           217035    CEP OB3    B0    12   7.74  110.32    2.86  0.70   -19.3   2.2                                                  0.46   -0.54   -3.76   2.28
HD           217086    CEP OB3    O7.   14   7.66  110.22    2.72  0.70   -16.2   2.9   113306    -1.300  0.068    -1.874  0.067  G    0.64   -0.42   -4.41   2.85
HD           217312    CEP OB3    B0.5  14   7.42  110.56    2.95  0.70     9.0  30.0   113461    -3.294  0.042    -2.021  0.041  G    0.39   -0.53   -3.81   2.01
HD           217463    CEP OB3    B1.5  14   9.02  110.67    2.65  0.70   -21.7   7.5   113538    -1.400  1.800    -3.900  1.700  H    0.54   -0.33   -2.57   2.37
BD        +62  2155    CEP OB3    B2    12   9.81  110.71    2.66  0.70   -24.7   3.8   113639    -2.732  0.212    -1.914  0.188  G    0.71   -0.12   -2.26   2.85
HD           217657    CEP OB3    B0.5  14   8.14  110.84    2.70  0.70   -23.0   2.0                                                  0.49   -0.46   -3.39   2.31
BD        +62  2154    CEP OB3    B1    14   9.33  111.01    3.26  0.70   -24.3   2.0                                                  0.51   -0.42   -2.20   2.31
HD           217979    CEP OB3    B1    14   8.59  111.24    3.16  0.70   -21.8   7.5   113849    -1.999  0.068    -1.294  0.068  G    0.35   -0.50   -2.46   1.83
HD           217919    CEP OB3    B0.5  10   8.27  111.27    3.31  0.70   -30.8  22.5   113825    -1.957  0.055    -1.213  0.057  G    0.63   -0.28   -3.68   2.73
BD        +62  2166    CEP OB3    B2    14   9.36  111.37    2.91  0.70   -21.1   1.9                                                  0.48   -0.41   -2.08   2.22
HD           218342    CEP OB3    B0    12   7.43  111.39    2.72  0.70   -15.2   7.5   114070    -1.953  0.050    -1.465  0.047  G    0.42   -0.53   -3.95   2.16
BRODSKAYA      1172    CEP OB3    B2    14  10.48  111.50    2.80  0.70                                                                0.63   -0.18   -1.35   2.61
HD           218323    CEP OB3    B0    10   7.64  111.80    3.73  0.70   -20.3   2.1   114060    -2.426  0.039    -1.049  0.041  G    0.60   -0.38   -4.28   2.70
HD           219978    CEP OB3    K5     6   6.77  112.61    1.73  0.70   -26.3   1.9   115141    -2.805  0.025    -1.151  0.028  G    2.27    2.57   -4.40   1.95
HILTNER        1226    CAS OB5    B0.5  12   9.78  114.90   -0.30  2.01                                                                0.43   -0.45   -3.87   2.13
LS I      +61    28    CAS OB5    B0    14  10.94  114.90   -0.40  2.01                                                                0.52   -0.56   -3.04   2.46
LS I      +60    26    CAS OB5    B0.5  10  10.83  115.00   -0.90  2.01                                                                0.72   -0.25   -3.69   3.00
BD        +58  2651    CAS OB5    B5     6   9.93  115.00   -2.40  2.01                                                                0.83    0.02   -4.38   2.79
BD        +61  2509    CAS OB5    B0.5   6   8.42  115.19    0.32  2.01   -44.8   2.1                                                  0.46   -0.55   -5.23   2.13
BD        +60  2613A   CAS OB5    M4     2   8.60  115.19   -0.01  2.01   -55.4   2.4   117078    -4.300  1.300    -2.500  1.200  H    2.69           -6.38   3.46
LS I      +61    37    CAS OB5    B0    14  10.82  115.10   -0.40  2.01                                                                0.53   -0.42   -3.19   2.49
LS I      +61    33    CAS OB5    B2    10  11.27  115.20    0.30  2.01                                                                0.46   -0.44   -2.35   2.10
LS I      +61    38    CAS OB5    B2    10  11.28  115.20    0.10  2.01                                                                0.44   -0.45   -2.28   2.04
LS I      +60    31    CAS OB5    B0    10  10.08  115.20   -1.20  2.01                                                                0.77   -0.26   -4.65   3.21
HD           224014    CAS OB5    F8.    2   4.59  115.44   -4.49  2.01   -45.9   1.1   117863    -5.200  0.500    -2.400  0.500  H    1.26    1.00   -8.31   1.38
BD        +60  2615    CAS OB5    B0.5   6   9.10  115.17   -0.18  2.01                                                                0.60   -0.45   -4.97   2.55
BD        +61  2515    CAS OB5    B0.5  14   9.98  115.40    0.40  2.01                                                                0.43   -0.50   -3.67   2.13
BD        +61  2526    CAS OB5    B2     6   8.77  115.61    0.09  2.01   -44.2   1.8                                                  0.39   -0.50   -4.46   1.71
LS I      +60    36    CAS OB5    B1    10  10.80  115.50   -0.90  2.01                                                                0.58   -0.43   -3.24   2.52
LS I      +60    39    CAS OB5    B1.5  10  10.52  115.50   -1.10  2.01                                                                0.50   -0.47   -3.25   2.25
LS I      +62    19    CAS OB5    B2.5  10  10.81  115.60    1.00  2.01                                                                0.79   -0.25   -3.74   3.03
BD        +61  2529    CAS OB5    B1     6   8.65  115.68    0.01  2.01                                                                0.53   -0.47   -5.12   2.25
HD           223385    CAS OB5    A3     2   5.42  115.84    0.26  2.01   -45.6   0.8   117447    -3.100  0.600    -0.700  0.600  H    0.66   -0.02   -7.87   1.77
BD        +62  2296A   CAS OB5    B3     2   8.64  115.85    1.24  2.01   -60.3   2.4                                                  1.07    0.04   -6.51   3.63
BD        +60  2631    CAS OB5    B0    10   9.65  115.80   -1.10  2.01                                                                0.51   -0.48   -4.30   2.43
LS I      +60    50    CAS OB5    B0    14  11.60  115.80   -1.60  2.01                                                                0.72   -0.32   -2.98   3.06
BD        +62  2299    CAS OB5    O8.    0   9.58  115.90    1.40  2.01                                                                0.61   -0.47   -4.70   2.76
LS I      +62    28    CAS OB5    B1    10  10.95  115.90    0.70  2.01                                                                0.63   -0.23   -3.24   2.67
LS I      +62    32    CAS OB5    B2.5  10  10.82  115.90    0.40  2.01                                                                0.49   -0.30   -2.83   2.13
BD        +60  2634    CAS OB5    M2     4   9.17  116.03   -1.03  2.01   -52.1   1.3   117763    -3.800  0.900    -2.800  0.800  H    2.51    2.50   -5.23   2.88
BD        +59  2786    CAS OB5    B0.5  10   9.59  115.95   -1.71  2.01   -80.0   3.8                                                  0.62   -0.46   -4.63   2.70
HD           223767    CAS OB5    A4     4   7.22  116.02   -0.20  2.01   -38.0   6.8   117705    -3.752  0.035    -0.863  0.036  G    0.65    0.46   -5.98   1.68
HD           223960    CAS OB5    A0     2   6.93  115.97   -1.24  2.01   -51.0   4.0   117830    -3.442  0.026    -1.442  0.027  G    0.70   -0.05   -6.66   2.07
BD        +61  2556    CAS OB5    B2    10  10.95  116.10   -0.10  2.01                                                                0.42   -0.51   -2.55   1.98
HD           224424    CAS OB5    B1     4   8.09  116.21   -2.45  2.01   -70.0   3.0   118139    -3.728  0.063    -1.128  0.055  G    0.73   -0.22   -6.28   2.85
LS I      +61    92    CAS OB5    B2    10  11.22  116.20   -0.40  2.01                                                                0.49   -0.28   -2.49   2.19
BD        +62  2313    CAS OB5    B3     6   8.82  116.31    1.20  2.01   -49.5   1.0   117684    -3.778  0.083    -0.668  0.074  G    0.49   -0.25   -4.59   1.89
BD        +61  2559    CAS OB5    O9.   14   9.72  116.30    0.30  2.01                                                                0.29   -0.66   -3.57   1.77
HD           224055    CAS OB5    B3     2   7.17  116.29   -0.30  2.01   -41.0   4.6   117884    -3.716  0.041    -0.627  0.037  G    0.71   -0.22   -6.90   2.55
LS I      +60    60    CAS OB5    B3    10  11.29  116.30   -1.20  2.01                                                                0.48   -0.42   -2.27   2.04
LS I      +60    62    CAS OB5    B1.5  10  11.02  116.30   -1.70  2.01                                                                0.56   -0.50   -2.93   2.43
LS I      +61    98    CAS OB5    B3    10  11.26  116.40   -0.10  2.01                                                                0.54   -0.35   -2.48   2.22
HDE          240464    CAS OB5    O9.   14   9.59  116.52   -1.94  2.01                                                                0.31   -0.61   -3.76   1.83
LS I      +61   106    CAS OB5    B1    14  10.96  116.50   -0.80  2.01                                                                0.27   -0.54   -2.15   1.59
LS I      +61   112    CAS OB5    B2    14  10.62  116.50   -0.80  2.01                                                                0.26   -0.57   -2.40   1.50
HILTNER        1251    CAS OB5    B1    14  10.22  116.60   -1.10  2.01                                                                0.29   -0.59   -2.95   1.65
HD           224868    CAS OB5    B0     6   7.27  116.93   -1.44  2.01   -16.2   3.4                                                  0.13           -5.45   1.20
LS I      +60    72    CAS OB5    B2    14  11.50  117.10   -1.20  2.01                                                                0.36   -0.40   -1.82   1.80
HD           225146    CAS OB5    O9.7   6   8.60  117.23   -1.24  2.01   -35.0   7.5      312    -1.157  0.048    -1.698  0.046  G    0.38   -0.64   -4.96   2.04
LS I      +60    81    CAS OB5    B1    14  10.90  117.20   -1.80  2.01                                                                0.36   -0.45   -2.48   1.86
BD        +62  2353    CAS OB5    B1    10   9.87  117.40    0.60  2.01                                                                0.24   -0.60   -3.15   1.50
BD        +59  2829    CAS OB5    B0    12   9.84  117.50   -1.80  2.01                                                                0.40   -0.65   -3.78   2.10
HD           225094    CAS OB5    B3     2   6.24  117.76    1.30  2.01   -41.3   2.9      274    -3.600  0.500    -1.200  0.500  H    0.32   -0.54   -6.66   1.38
HD              108    CAS OB5    O6.    0   7.40  117.93    1.25  2.01   -70.0  22.5      505    -4.063  0.027    -0.539  0.026  G    0.18   -0.79   -5.59   1.47
BD        +62     1    CAS OB5    B2    13  10.34  118.00    0.60  2.01                                                                0.34   -0.63   -2.92   1.74
BD        +61     8    CAS OB5    M1     6   9.51  118.15    0.18  2.01   -87.3  30.0      779    -2.068  0.066    -0.856  0.069  G    1.66           -2.10   0.09
BD        +66  1661    CEP OB4    O9.   14   8.72  117.81    5.22  0.66   -24.0  10.0   118113    -1.888  0.074    -1.248  0.074  G    0.81   -0.20   -3.73   3.33
BD        +67  1585    CEP OB4    B2    14  10.37  118.16    5.47  0.66                                                                0.68   -0.20   -1.51   2.76
BD        +66  1673    CEP OB4    O9.    0  10.09  118.20    5.09  0.66                    139    -1.796  0.091    -1.335  0.092  G    1.34   -0.02   -3.95   4.92
BD        +66  1675    CEP OB4    O7.    0   9.05  118.21    4.99  0.66   -13.0  11.3      172    -2.037  0.065    -1.528  0.068  G    1.09    0.04   -4.27   4.20
LS I      +67     9    CEP OB4    B1    14  11.25  118.20    5.00  0.66                                                                1.10    0.08   -1.95   4.08
LS I      +67    11    CEP OB4    B2    14  10.75  118.30    5.30  0.66                                                                0.95   -0.01   -1.94   3.57
BD        +67  1598    CEP OB4    O9.    0   9.14  118.61    5.71  0.66                    386    -1.592  0.083    -0.771  0.089  G    0.79           -3.25   3.27
BD        +63     8    CAS OB4    B3    10   9.98  118.64    1.40  2.30                                                                0.22           -3.10   1.26
BD        +63    12    CAS OB4    O9.    0   9.76  118.89    1.60  2.30                                                                0.55   -0.45   -4.61   2.55
BD        +59    38    CAS OB4    M2     4   9.17  119.20   -2.70  2.30   -47.2  30.0                                                  2.45           -5.31   2.66
BD        +62    49    CAS OB4    B0.5  10   8.94  119.33    0.93  2.30                   1522    -3.177  0.065    -0.719  0.064  G    0.41   -0.52   -4.95   2.07
HD             1544    CAS OB4    B0.5  10   8.11  119.27   -0.58  2.30   -52.0   1.8     1605    -2.462  0.065    -0.923  0.059  G    0.17   -0.76   -5.06   1.35
BD        +60    39    CAS OB4    O9.   14   9.46  119.51   -0.92  2.30   -20.9   2.0                                                  0.24   -0.70   -3.98   1.62
LS I      +61   145    CAS OB4    B3    10  11.22  119.50   -0.80  2.30                                                                0.17   -0.64   -1.71   1.11
LS I      +62    90    CAS OB4    B1    14  11.15  119.60    0.30  2.30                                                                0.20   -0.44   -2.05   1.38
BD        +62    68    CAS OB4    B1     8   9.61  119.89    0.66  2.30                                                                0.58   -0.36   -4.67   2.46
BD        +61    77    CAS OB4    B1    12   9.58  120.20    0.07  2.30                   2090    -3.800  1.300    -1.300  1.400  H    0.20   -0.63   -3.62   1.38
BD        +61    74    CAS OB4    O9.   14   9.55  120.07   -0.18  2.30                                                                0.32   -0.66   -4.13   1.86
LS I      +62   102    CAS OB4    B0.5  14  10.77  120.00   -0.40  2.30                                                                0.14   -0.63   -2.31   1.26
BD        +60    53    CAS OB4    B2    10   9.52  120.06   -1.68  2.30                                                                0.14   -0.74   -3.44   1.14
BD        +63    41    CAS OB4    B0    10  10.46  120.20    1.94  2.30                                                                0.81   -0.27   -4.69   3.33
BD        +62    79    CAS OB4    O9.5  12   9.22  120.22    0.71  2.30                                                                0.41   -0.56   -4.73   2.13
BD        +63    43    CAS OB4    B0.5  14  10.73  120.20    2.00  2.30                                                                0.76   -0.30   -4.21   3.12
BD        +62    81    CAS OB4    B2    10  11.05  120.20    0.30  2.30                                                                0.37   -0.51   -2.60   1.83
BD        +61    87    CAS OB4    A0     6   9.50  120.26   -0.48  2.30                                                                0.56    0.33   -3.97   1.65
HD             2451    CAS OB4    B0.5  12   8.73  120.32   -0.25  2.30   -37.0   3.8     2259    -2.428  0.077    -0.986  0.074  G    0.19   -0.72   -4.50   1.41
HDE          236429    CAS OB4    G1     6   8.77  120.27   -2.55  2.30   -38.1   7.5     2347    -2.774  0.058    -0.919  0.053  G    1.11    0.78   -4.07   1.02
BD        +59    67    CAS OB4    F5     6   8.87  120.28   -2.61  2.30   -38.0   3.8     2354    -2.537  0.069    -1.035  0.067  G    0.97    0.69   -4.75   1.80
BD        +59    70    CAS OB4    M0     6   8.71  120.52   -2.52  2.30   -11.9   1.2                                                  1.84    2.08   -3.74   0.63
BD        +62    89    CAS OB4    B0    14  10.49  120.50    0.30  2.30                                                                0.37   -0.62   -3.34   2.01
BD        +61   105    CAS OB4    O9.   14   9.29  120.67   -0.35  2.30   -30.0   8.6                                                  0.27   -0.69   -4.24   1.71
BD        +63    61    CAS OB4    B1     4   9.65  121.00    1.20  2.30                                                                0.91   -0.17   -5.56   3.39
BD        +60    73    CAS OB4    B1     6   9.64  121.22   -1.46  2.30                   2930    -1.701  0.097    -0.703  0.102  G    0.57   -0.42   -4.55   2.37
HILTNER           8    CAS OB4    O9.   12   9.99  121.50   -1.90  2.30                                                                0.37   -0.61   -3.84   2.01
BD        +63    33    CAS OB14   B1    14   9.44  119.83    1.91  0.88                                                                0.57   -0.34   -2.77   2.49
BD        +61    64    CAS OB14   B1.5  14   9.51  119.87   -0.08  0.88                                                                0.29   -0.57   -1.83   1.62
LS I      +62    96    CAS OB14   B2    14  10.47  119.80   -0.30  0.88                                                                0.43   -0.29   -1.26   2.01
BD        +63    48    CAS OB14   B1    10   9.12  120.33    1.69  0.88   -68.0   7.5                                                  0.88   -0.19   -4.02   3.42
HILTNER          31    CAS OB14   B1    14  11.11  120.40    1.40  0.88                                                                0.99   -0.20   -2.36   3.75
HD             2619    CAS OB14   B0.5  10   8.31  120.74    2.49  0.88    -8.0   1.8     2390    -0.789  0.058    -2.200  0.054  G    0.57   -0.44   -3.96   2.55
HD             2905    CAS OB14   B0.7   2   4.16  120.96    0.18  0.88     0.3   0.7     2599     3.800  0.400    -2.400  0.400  H    0.14   -0.79   -6.73   1.17
HD             3191    CAS OB14   B1    12   8.57  121.07   -1.36  0.88   -22.0   3.8     2816    -0.946  0.063    -0.221  0.062  G    0.44   -0.44   -3.25   2.10
BD        +63    70    CAS OB7    B0     6   9.17  121.76    1.07  2.01                   3197    -2.869  0.093    -0.527  0.093  G    0.72   -0.37   -5.32   2.97
HILTNER           4    CAS OB7    B0    10  10.75  121.90    1.20  2.01                                                                0.87   -0.26   -4.28   3.51
HILTNER          48    CAS OB7    B0.5  12  11.29  122.00    2.10  2.01                                                                0.63   -0.38   -2.96   2.73
BD        +61   153    CAS OB7    A0     6   9.33  122.02   -0.62  2.01                                                                0.84    0.33   -4.68   2.49
HD             3940    CAS OB7    A1     2   7.26  122.13    1.48  2.01   -58.2   1.9     3367    -2.600  0.600    -0.600  0.500  H    0.73    0.05   -6.36   2.10
BD        +64    76    CAS OB7    B1     6   9.10  122.31    2.40  2.01                                                                0.59   -0.39   -4.85   2.43
LS I      +64    35    CAS OB7    B1    14  11.38  122.20    1.60  2.01                                                                0.59   -0.34   -2.69   2.55
BD        +63    87    CAS OB7    B0.5  12   9.87  122.28    1.47  2.01                                                                0.52   -0.47   -4.05   2.40
HILTNER          55    CAS OB7    B1    12  10.69  122.20    1.50  2.01                                                                0.49   -0.46   -3.08   2.25
BD        +63    89    CAS OB7    B1     6   9.50  122.33    1.53  2.01                                                                0.60   -0.41   -4.48   2.46
HILTNER          57    CAS OB7    B2    10  11.22  122.20    1.10  2.01                                                                0.65   -0.31   -2.97   2.67
LS I      +63    97    CAS OB7    B1    13  10.60  122.20    1.10  2.01                                                                0.72   -0.43   -3.86   2.94
HILTNER          58    CAS OB7    B1    10  11.05  122.20    0.90  2.01                                                                0.70   -0.28   -3.35   2.88
HILTNER          59    CAS OB7    B0.5  14  10.50  122.20    0.50  2.01                                                                0.66   -0.31   -3.84   2.82
HILTNER          62    CAS OB7    B3    10  11.04  122.40    1.60  2.01                                                                0.56   -0.26   -2.76   2.28
HILTNER          61    CAS OB7    B2    10  10.50  122.40    1.50  2.01                                                                0.53   -0.36   -3.33   2.31
HD             4613    CAS OB7    B1     8   8.79  122.68    2.68  2.01                   3818    -2.637  0.047    -0.129  0.046  G    0.58   -0.35   -5.19   2.46
CASE             23    CAS OB7    M1     4  10.72  122.70    1.90  2.01                                                                2.77    2.70   -4.65   3.85
HD             4694    CAS OB7    B3     2   8.50  122.77    1.77  2.01   -49.0   1.7     3887    -2.472  0.086    -0.473  0.073  G    0.72   -0.16   -5.60   2.58
BD        +61   175    CAS OB7    B3     8   9.59  122.83   -0.51  2.01                   3940    -2.406  0.122    -0.249  0.127  G    0.76   -0.10   -4.75   2.82
HD             4841    CAS OB7    B5     2   6.86  122.93    0.91  2.01   -26.0   3.8     4006    -2.490  0.028    -0.728  0.031  G    0.57   -0.30   -6.67   2.01
BD        +63   102    CAS OB7    B1     8  10.00  123.00    1.80  2.01                                                                0.57   -0.41   -3.95   2.43
HILTNER          74    CAS OB7    B2    14  11.31  123.00    1.70  2.01                                                                0.45   -0.39   -2.28   2.07
BD        +63   108    CAS OB7    B3    10  10.67  123.20    1.70  2.01                                                                0.68   -0.21   -3.49   2.64
BD        +64    93    CAS OB7    B2    10  10.18  123.41    2.38  2.01                                                                0.45   -0.33   -3.41   2.07
HILTNER          76    CAS OB7    B2    14  11.21  123.30    0.60  2.01                                                                0.36   -0.42   -2.11   1.80
HILTNER          78    CAS OB7    B2    12  11.06  123.40    1.10  2.01                                                                0.64   -0.25   -3.10   2.64
HILTNER          79    CAS OB7    B1    14  11.67  123.60    0.40  2.01                                                                0.30   -0.47   -1.53   1.68
HD             5551    CAS OB7    B1.5   2   7.71  123.71    0.85  2.01   -51.0   1.8     4567    -2.180  0.037    -1.022  0.040  G    0.62   -0.36   -6.27   2.46
HILTNER          86    CAS OB7    B2    10  10.99  123.80    1.80  2.01                                                                0.72   -0.20   -3.41   2.88
HILTNER          88    CAS OB7    B1    14  10.99  123.80    1.80  2.01                                                                0.72   -0.21   -3.47   2.94
HILTNER          85    CAS OB7    B2    10  10.49  123.80    0.20  2.01                                                                0.49   -0.37   -3.22   2.19
HILTNER          89    CAS OB7    B1    14  11.72  123.90    1.00  2.01                                                                0.53   -0.34   -2.17   2.37
HD             5689    CAS OB7    O6.    0   9.13  123.93    0.75  2.01                                                                0.34   -0.68   -4.34   1.95
HD             5776    CAS OB7    A0     6   8.05  124.03    0.18  2.01   -37.0  22.5                                                  0.52    0.11   -5.00   1.53
HILTNER          93    CAS OB7    B1    14  10.92  124.00    1.10  2.01                                                                0.61   -0.29   -3.21   2.61
HILTNER          96    CAS OB7    B3    10  11.03  124.20    1.20  2.01                                                                0.57   -0.19   -2.80   2.31
HD             6474    CAS OB7    G0     2   7.62  124.65    0.95  2.01                   5239    -2.123  0.042    -0.402  0.042  G    1.59    1.52   -6.57   2.67
BD        +62   207    CAS OB7    M4     4   9.82  124.88    0.78  2.01                                                                2.51           -4.36   2.66
BD        +59   136    CAS OB1    B2    12  10.11  123.30   -2.80  2.01                                                                0.19   -0.45   -2.70   1.29
BD        +60   149    CAS OB1    B2    10   9.83  124.38   -1.98  2.01   -31.0   3.8                                                  0.22   -0.45   -3.07   1.38
HD             6182    CAS OB1    B0.5   8   8.23  124.42   -1.02  2.01   -47.0   3.8     5000    -1.508  0.062    -1.273  0.053  G    0.47   -0.46   -5.48   2.19
BSD            1028    CAS OB1    B1.5  14  11.00  124.40   -1.30  2.01                                                                0.39   -0.27   -2.44   1.92
BD        +59   177    CAS OB1    B2    10   9.73  124.50   -2.30  2.01   -42.0   3.8                                                  0.23   -0.32   -3.20   1.41
BSD             559    CAS OB1    B2    10  10.63  124.80   -2.40  2.01                                                                0.47   -0.28   -3.02   2.13
HILTNER         102    CAS OB1    B0    10  10.42  124.90    0.00  2.01                                                                0.77   -0.31   -4.31   3.21
BD        +60   169    CAS OB1    B2    10   9.98  125.03   -1.33  2.01  -102.0  22.5     5391    -1.314  0.070    -1.394  0.074  G    0.26   -0.53   -3.04   1.50
HDE          236633    CAS OB1    B7     6   9.68  125.18   -2.17  2.01   -72.0   3.8                                                  0.92    0.13   -4.78   2.94
HD             7103    CAS OB1    B3     2   4.99  125.42   -0.88  2.01   -42.0   1.8     5649    -1.706  0.052    -0.851  0.051  G    0.68    0.49   -8.00   1.47
BD        +59   205    CAS OB1    B1    14  10.56  125.60   -2.80  2.01   -32.0  22.5                                                  0.29   -0.49   -2.61   1.65
BD        +57   243    NGC 457    B0    12   9.48  126.62   -4.48  2.01   -37.0   7.5                                                  0.42   -0.57   -4.02   1.98
BD        +57   252    NGC 457    B1    12   9.51  126.60   -4.40  2.01   -48.0   9.1                                                  0.26   -0.54   -3.57   1.56
HDE          236697    NGC 457    M2     6   8.65  126.67   -4.36  2.01   -32.5   1.0     6231    -1.617  0.051    -0.910  0.055  G    2.16           -4.49   1.62
HD             7902C   NGC 457    B6     6   6.97  126.68   -4.46  2.01   -28.5   2.1     6229    -1.490  0.034    -0.950  0.030  G    0.40   -0.39   -6.02   1.47
BD        +60   261    CAS OB8    O7.5  10   8.63  127.94   -1.35  2.30                                                                0.31   -0.67   -5.05   1.86
HD             9311A   CAS OB8    B5     6   7.15  128.16   -1.72  2.30   -40.3   1.4     7232    -1.400  1.100    -1.000  1.100  H    0.30   -0.41   -5.87   1.20
STEPPE           73    CAS OB8    B2    14  10.58  128.00   -1.80  2.30                                                                0.20   -0.56   -2.56   1.32
STEPPE           42    CAS OB8    B2    14  11.25  128.00   -1.80  2.30                                                                0.22   -0.53   -1.95   1.38
LS I      +61   203    CAS OB8    B0    14  10.75  128.10   -0.80  2.30                                                                0.62   -0.37   -3.83   2.76
BD        +59   274    CAS OB8    M0     6   8.50  128.13   -1.81  2.30   -44.7   1.6                                                  2.05           -4.62   1.30
BD        +60   274    CAS OB8    B3    10  10.66  128.20   -1.10  2.30                                                                0.33   -0.41   -2.75   1.59
BD        +60   282    CAS OB8    B1    10  10.63  128.30   -1.00  2.30                                                                0.42   -0.48   -3.23   2.04
BD        +60   279    CAS OB8    B2     8   9.08  128.43   -1.42  2.30                                                                0.19   -0.62   -3.97   1.23
BD        +60   289    CAS OB8    B2     9  10.17  128.50   -1.00  2.30                                                                0.52   -0.36   -3.87   2.22
HD             9973    CAS OB8    F5     4   6.89  128.67   -1.26  2.30   -25.0   1.8     7697    -1.116  0.025    -0.467  0.028  G    0.88    0.74   -6.46   1.53
BD        +59   293    CAS OB8    B2    12  10.45  128.70   -2.00  2.30                                                                0.21   -0.54   -2.72   1.35
HDE          236815    CAS OB8    B0.5  10   8.52  128.82   -1.91  2.30   -32.0   3.8     7720    -0.989  0.048    -0.772  0.046  G    0.22   -0.69   -4.80   1.50
BD        +61   315    CAS OB8    A0     6   9.58  129.06   -0.41  2.30    12.3   2.3     8074    -0.818  0.088    -0.546  0.109  G    0.85    0.37   -4.76   2.52
BD        +60   310    CAS OB8    M0     6   9.29  129.00   -0.90  2.30   -36.3   7.5                                                  1.71    0.38   -2.52   0.00
MUELLER          41    CAS OB8    B2     8  10.73  129.10   -0.30  2.30                                                                0.85   -0.08   -4.30   3.21
MUELLER          97    CAS OB8    B1.5  14  11.84  129.10   -0.30  2.30                                                                0.55   -0.30   -2.38   2.40
MUELLER          11    CAS OB8    B1    14  11.74  129.10   -0.30  2.30                                                                0.66   -0.24   -2.84   2.76
MUELLER          33    CAS OB8    B2    12  12.15  129.10   -0.30  2.30                                                                0.70   -0.14   -2.49   2.82
HD            10494    CAS OB8    F5     2   7.31  129.11   -0.39  2.30   -38.8   2.5     8106    -1.055  0.034    -0.647  0.043  G    1.21    1.06   -7.03   2.52
MUELLER           3    CAS OB8    B1.5  12  11.48  129.10   -0.40  2.30                                                                0.69   -0.22   -3.16   2.82
BD        +60   311    CAS OB8    B2    10   9.96  129.10   -1.40  2.30                                                                0.28   -0.48   -3.42   1.56
MUELLER         101    CAS OB8    B1    14  12.23  129.20   -0.40  2.30                                                                0.56   -0.30   -2.05   2.46
MUELLER         102    CAS OB8    B2    12  11.22  129.20   -0.40  2.30                                                                0.54   -0.29   -2.94   2.34
LS I      +60   173    CAS OB8    B2    14  10.96  129.20   -1.20  2.30                                                                0.34   -0.46   -2.60   1.74
HILTNER         164    CAS OB8    B1     8  10.55  129.30   -0.10  2.30                                                                0.66   -0.27   -3.97   2.70
BD        +60   336    CAS OB8    B9     4   9.09  129.49   -0.74  2.30                                                                0.78    0.20   -5.10   2.37
BD        +60   331    CAS OB8    B8     4   8.95  129.51   -0.95  2.30   -30.4   1.1                                                  0.85    0.08   -5.51   2.64
BD        +60   333    CAS OB8    B5     6   8.91  129.46   -0.95  2.30                   8239    -0.863  0.118    -0.405  0.126  G    0.77   -0.09   -5.52   2.61
BD        +60   345    CAS OB8    B0     8   9.74  129.50   -0.70  2.30                                                                0.59   -0.45   -4.75   2.67
BD        +60   339    CAS OB8    B6     4   8.50  129.49   -0.91  2.30   -22.0   5.2     8260    -1.008  0.064    -0.602  0.066  G    0.66   -0.18   -5.60   2.28
BD        +60   343    CAS OB8    B2     8   9.27  129.58   -0.90  2.30   -33.0   7.5                                                  0.59   -0.28   -4.62   2.07
BD        +60   335    CAS OB8    M3     4   9.16  129.58   -1.18  2.30   -48.4   7.5                                                  2.34           -4.86   2.20
BD        +60   351    CAS OB8    B6     4   9.03  129.63   -1.01  2.30   -36.5   0.6     8325    -1.020  0.086    -0.621  0.084  G    0.65   -0.20   -5.04   2.25
LS I      +60   192    CAS OB8    B0    10  10.95  129.70   -1.30  2.30                                                                0.68   -0.34   -3.81   2.94
HD            10756    CAS OB8    B7     2   7.54  129.75   -1.47  2.30   -28.0   3.8                                                  0.44   -0.27   -5.78   1.50
HDE          236871    CAS OB8    M3     4   8.74  129.75   -1.76  2.30   -55.3   3.8     8297    -0.926  0.050    -0.794  0.054  G    2.27           -5.02   1.94
BD        +59   334    CAS OB8    B0    14  10.39  130.20   -1.60  2.30                                                                0.31   -0.62   -3.26   1.83
LS I      +60   198    CAS OB8    B8     4  10.54  130.30   -1.00  2.30                                                                1.26    0.68   -5.15   3.87
BD        +60   368    CAS OB8    B2    10  10.65  130.30   -1.20  2.30                                                                0.58   -0.35   -3.63   2.46
BD        +59   333    CAS OB8    B2    12  10.56  130.30   -2.00  2.30                                                                0.31   -0.49   -2.91   1.65
BD        +60   375    CAS OB8    M2     5   9.97  130.40   -0.80  2.30                                                                2.52           -4.77   2.92
BD        +60   369    CAS OB8    B2     8   9.67  130.40   -1.10  2.30                                                                0.67   -0.26   -4.82   2.67
BD        +59   357    PER OB1    B0.5  12   9.97  130.80   -1.30  1.83                                                                0.47   -0.53   -3.60   2.25
HDE          236894    PER OB1    O8.   14   9.37  130.83   -3.50  1.83                   8725     1.873  0.055    -0.117  0.059  G    0.19   -0.76   -3.45   1.50
BD        +60   416    PER OB1    B0.5  10   9.56  131.40   -0.67  1.83                                                                0.67   -0.33   -4.61   2.85
BD        +59   372    PER OB1    K5     2   9.30  131.30   -1.50  1.83   -59.7  30.0                                                  2.28           -4.14   2.12
LS I      +59   101    PER OB1    B1    14  10.57  131.30   -2.00  1.83                                                                0.35   -0.51   -2.58   1.83
LS I      +59   100    PER OB1    B1    14  10.41  131.40   -2.40  1.83                                                                0.32   -0.55   -2.65   1.74
HDE          236915    PER OB1    M2     4   8.30  131.41   -2.49  1.83   -39.7  30.0     9211    -1.193  0.048    -1.120  0.042  G    2.20           -4.78   1.76
BD        +58   343    PER OB1    B2    10   9.64  131.60   -2.80  1.83                                                                0.36   -0.41   -3.48   1.80
BD        +59   387    PER OB1    B3     8   9.50  131.70   -1.60  1.83                                                                0.60   -0.30   -4.16   2.34
BD        +59   388    PER OB1    B3     8   9.62  131.70   -1.70  1.83                                                                0.60   -0.23   -4.04   2.34
BD        +58   351    PER OB1    B1    10  10.00  131.80   -2.70  1.83                                                                0.46   -0.42   -3.48   2.16
BD        +55   441    PER OB1    B1    14   9.68  131.80   -5.20  1.83                   9017    -0.163  0.067    -1.090  0.070  G    0.18   -0.75   -2.96   1.32
BD        +58   372    PER OB1    B3    10  10.39  132.45   -2.19  1.83                                                                0.35   -0.40   -2.58   1.65
HDE          236947    PER OB1    M2     5   8.72  132.63   -2.65  1.83   -42.1   2.8     9886    -1.150  0.060    -1.068  0.053  G    2.17    2.79   -4.26   1.66
HD            13036    PER OB1    B0.5  10   8.55  132.68   -1.76  1.83   -35.0   6.1    10078    -0.807  0.074    -0.982  0.064  G    0.53   -0.41   -5.20   2.43
HILTNER          23    PER OB1    O9.   14  11.03  132.90   -1.40  1.83                                                                0.97   -0.13   -4.10   3.81
HD            13022    PER OB1    O9.5   9   8.76  132.91   -2.57  1.83   -56.0   3.8    10060     0.049  0.058    -0.079  0.055  G    0.32           -4.42   1.86
HD            12953    PER OB1    A1     2   5.65  132.92   -2.94  1.83   -35.5   0.9     9990    -0.970  0.022    -1.078  0.025  G    0.60           -7.44   1.77
HD            12323    PER OB1    O9.   14   8.90  132.91   -5.87  1.83   -41.5   7.5     9523     0.209  0.050    -5.856  0.056  G   -0.12   -0.93   -2.96   0.54
HD            12727    PER OB1    B2    10   9.01  133.04   -4.35  1.83   -46.0  22.5     9826    -0.704  0.063    -1.372  0.057  G    0.08   -0.72   -3.27   0.96
HD            13402    PER OB1    B0.5   6   8.07  133.10   -1.71  1.83   -39.0   3.8    10323    -0.975  0.100    -0.791  0.088  G    0.61   -0.42   -5.83   2.58
HD            12993    PER OB1    O6.5  14   8.95  133.11   -3.40  1.83  -101.0   6.8    10024    -2.991  0.065     0.801  0.056  G    0.20   -0.79   -3.90   1.53
HD            12401    PER OB1    M4     6   8.26  133.10   -6.22  1.83   -39.0   8.5     9582    -0.741  0.039    -1.818  0.036  G    2.08    1.36   -4.18   1.12
HD            12856    PER OB1    B0    10   8.53  133.20   -4.23  1.83   -27.0   7.5     9935    -0.665  0.046    -1.283  0.042  G    0.23   -0.77   -4.38   1.59
HDE          232588    PER OB1    B1.5  10   8.64  133.29   -6.30  1.83                                                                0.07   -0.71   -3.64   0.96
HDE          236954    PER OB1    B3     6   9.40  133.37   -2.04  1.83   -49.0   3.8                                                  0.65   -0.23   -4.29   2.37
BD        +59   451    PER OB1    B1     8   9.30  133.51   -1.45  1.83                                                                0.69   -0.28   -4.81   2.79
HD            13051    PER OB1    B1    12   8.70  133.44   -4.28  1.83   -51.0   7.5    10055    -0.790  0.055    -1.624  0.048  G    0.14   -0.72   -3.82   1.20
HD            13476    PER OB1    A3     4   6.41  133.50   -2.61  1.83   -39.7   0.8    10379    -0.531  0.030    -1.054  0.029  G    0.61    0.26   -6.47   1.56
BD        +57   520    PER OB1    B1     8   9.62  133.50   -2.70  1.83                                                                0.39   -0.51   -3.59   1.89
BD        +57   513    PER OB1    B1    10   8.50  133.58   -3.10  1.83                                                                0.29   -0.56   -4.47   1.65
HD            13338    PER OB1    O9.5  14   9.15  133.59   -3.26  1.83                                                                0.27   -0.55   -3.88   1.71
HD            13267    PER OB1    B5     2   6.33  133.51   -3.57  1.83   -33.8   1.8    10227    -0.460  0.025    -0.980  0.025  G    0.33   -0.43   -6.28   1.29
BD        +59   456    PER OB1    B0.5  14   9.88  133.60   -1.30  1.83                                                                0.55   -0.41   -3.93   2.49
HD            13136    PER OB1    M2     4   7.77  133.74   -4.66  1.83   -42.5   2.8                                                  2.26    2.47   -5.53   1.98
BD        +59   461    PER OB1    B1     8  10.09  133.80   -1.30  1.83                                                                0.51   -0.39   -3.48   2.25
HD            13658    PER OB1    M1     4   8.90  133.82   -2.95  1.83   -47.3   0.1    10489    -0.330  0.083    -0.851  0.072  G    2.31    2.62   -4.62   2.20
HD            14242    PER OB1    M2     4   8.54  133.95   -1.28  1.83   -36.1   1.0    10904    -0.380  0.051    -0.814  0.046  G    2.42    2.61   -5.34   2.56
HD            13744    PER OB1    A0     4   7.58  133.94   -2.77  1.83   -56.0   3.4                                                  0.75    0.18   -5.93   2.19
HILTNER         252    PER OB1    B0.5  14  10.22  134.00   -2.70  1.83                                                                0.55   -0.37   -3.59   2.49
HD            13716    PER OB1    B0.5  10   8.27  134.00   -3.29  1.83   -54.0   4.3    10527    -0.635  0.066    -1.459  0.056  G    0.32   -0.59   -4.85   1.80
HD            13758    PER OB1    B0.5  12   9.05  134.13   -3.29  1.83   -14.0  22.5                                                  0.33   -0.53   -4.10   1.83
HD            13268    PER OB1    O7.    0   8.18  133.96   -4.99  1.83  -126.3   2.1    10228     0.957  0.047    -2.507  0.042  G    0.13   -0.83   -4.46   1.32
BD        +58   451    PER OB1    B1    10  10.07  134.10   -1.40  1.83                                                                0.52   -0.36   -3.59   2.34
HD            14142    PER OB1    M2     4   8.64  134.07   -2.00  1.83   -44.5   0.9    10829    -1.062  0.055    -0.597  0.051  G    2.29    2.75   -4.77   2.09
HD            14050    PER OB1    B5     8   9.14  134.16   -2.38  1.83    -2.0   7.2                                                  0.35           -3.65   1.47
HD            13494    PER OB1    B1    10   9.30  134.18   -4.51  1.83                                                                0.18   -0.65   -3.34   1.32
HD            14442    PER OB1    O5.    0   9.21  134.27   -1.32  1.83   -42.1  30.0                                                  0.41   -0.61   -4.27   2.16
HD            13659    PER OB1    B1     6   8.65  134.26   -4.10  1.83   -52.7   3.8                                                  0.56   -0.41   -4.92   2.25
BD        +58   453    PER OB1    B1    14  10.53  134.30   -1.60  1.83                                                                0.45   -0.45   -2.92   2.13
LS I      +56    40    PER OB1    B1.5  14  10.59  134.30   -4.00  1.83                                                                0.36   -0.41   -2.56   1.83
BD        +56   482    PER OB1    B1    10   9.36  134.50   -3.73  1.83                                                                0.30   -0.60   -3.64   1.68
BD        +56   473    PER OB1    B1     8   9.07  134.44   -3.83  1.83                                                                0.24   -0.63   -3.69   1.44
HD            13841    PER OB1    B2     6   7.37  134.38   -3.93  1.83   -38.9   1.8    10624    -0.259  0.047    -1.372  0.042  G    0.23   -0.65   -5.18   1.23
HD            13854    PER OB1    B1     4   6.47  134.38   -3.91  1.83   -41.5   1.8    10633    -0.327  0.031    -1.252  0.027  G    0.28   -0.65   -6.35   1.50
HDE          236960    PER OB1    B0.5  10   9.76  134.66   -1.52  1.83   -45.0   3.8                                                  0.45   -0.51   -3.75   2.19
BD        +56   512    PER OB1    M4     6   9.31  134.59   -3.47  1.83   -46.4   2.3                                                  2.43    2.64   -4.53   2.52
BD        +56   502    PER OB1    B1    14   9.28  134.61   -3.68  1.83                                                                0.30   -0.56   -3.72   1.68
HD            14052    PER OB1    B1     6   8.18  134.61   -3.69  1.83   -41.0   7.5                                                  0.30   -0.58   -4.70   1.56
HD            13969    PER OB1    B1    12   8.83  134.56   -3.83  1.83   -33.0   7.5                                                  0.29   -0.61   -4.14   1.65
HD            13900    PER OB1    B1    10   9.17  134.55   -4.04  1.83   -60.0   7.5                                                  0.16   -0.66   -3.41   1.26
BD        +56   484    PER OB1    B1    14   9.62  134.61   -4.01  1.83                                                                0.32   -0.70   -3.57   1.87
HD            13890    PER OB1    B1    10   8.47  134.58   -4.16  1.83                                                                0.19   -0.63   -4.17   1.32
HD            13866    PER OB1    B2     6   7.52  134.50   -4.22  1.83   -45.2   1.8    10641    -0.368  0.046    -1.422  0.042  G    0.18   -0.63   -4.91   1.11
HD            13831    PER OB1    B0    10   8.26  134.46   -4.21  1.83   -45.0   3.8    10615    -0.363  0.057    -1.529  0.049  G    0.10   -0.81   -4.26   1.20
BD        +56   510    PER OB1    B1.5  14   9.32  134.67   -3.74  1.83                                                                0.31   -0.53   -3.68   1.68
BD        +56   518    PER OB1    B1.5  14  10.59  134.60   -3.70  1.83                                                                0.38   -0.44   -2.62   1.89
HD            14134    PER OB1    B3     2   6.55  134.64   -3.73  1.83   -43.4   1.6    10805    -0.330  0.043    -1.346  0.040  G    0.47   -0.38   -6.60   1.83
OOS             950    PER OB1    B2    14  11.26  134.60   -3.70  1.83                                                                0.36   -0.40   -1.86   1.80
BD        +56   525    PER OB1    B0.5  14   9.29  134.72   -3.73  1.83   -47.0  10.3                                                  0.36           -3.95   1.92
HD            14143    PER OB1    B2     2   6.70  134.65   -3.69  1.83   -42.8   1.6    10816    -0.212  0.026    -1.478  0.025  G    0.48   -0.45   -6.60   1.98
BD        +56   511    PER OB1    B3    10   9.11  134.69   -3.81  1.83                                                                0.38   -0.52   -3.95   1.74
BD        +56   513    PER OB1    B1    14   9.94  134.69   -3.78  1.83                                                                0.31   -0.49   -3.09   1.71
HD            14053    PER OB1    B0.5  10   8.43  134.60   -3.90  1.83   -44.0   7.5                                                  0.24   -0.62   -4.45   1.56
BD        +56   493    PER OB1    B2    10   9.62  134.60   -4.00  1.83                                                                0.19   -0.66   -2.99   1.29
HD            13745    PER OB1    O9.7   8   7.88  134.58   -4.96  1.83   -21.7   3.8    10541     1.454  0.042    -4.016  0.039  G    0.17   -0.78   -4.85   1.41
HD            14404    PER OB1    M2     4   7.90  134.73   -2.93  1.83   -43.5   2.6    10995    -0.375  0.047    -1.315  0.039  G    2.29    2.64   -5.51   2.09
HD            14162    PER OB1    B0.5  14   9.37  134.76   -3.71  1.83   -37.0   3.8                                                  0.38   -0.49   -3.93   1.98
BD        +56   524    PER OB1    B1    14   9.75  134.71   -3.74  1.83                                                                0.34   -0.49   -3.37   1.80
OOS            1187    PER OB1    B2    12  10.81  134.70   -3.70  1.83                                                                0.39   -0.40   -2.40   1.89
BD        +56   526    PER OB1    B0.5  14   8.98  134.72   -3.73  1.83   -37.0   4.0                                                  0.41           -4.41   2.07
BD        +56   529    PER OB1    B1.5  14  10.21  134.73   -3.73  1.83                                                                0.38           -3.00   1.89
HD            14092    PER OB1    B2    10   9.23  134.78   -4.10  1.83                                                                0.23   -0.59   -3.50   1.41
HD            13621    PER OB1    B0.5  11   8.11  134.64   -5.65  1.83   -53.0  22.5    10443    -0.394  0.044    -1.953  0.040  G    0.06   -0.78   -4.23   1.02
BD        +54   490    PER OB1    B1    14   9.52  134.70   -5.90  1.83                                                                0.11   -0.67   -2.91   1.11
HILTNER         301    PER OB1    B0    12   9.44  134.80   -2.40  1.83                                                                0.43   -0.57   -4.07   2.19
HD            14645    PER OB1    B0    12   9.44  134.80   -2.40  1.83                                                                0.43   -0.57   -4.07   2.19
BD        +56   549    PER OB1    B2    10   9.82  134.80   -3.40  1.83                                                                0.33   -0.50   -3.21   1.71
BD        +56   548    PER OB1    B1.5  10   9.65  134.85   -3.49  1.83                                                                0.46    0.56   -3.80   2.13
HD            14250    PER OB1    B1    10   8.96  134.87   -3.71  1.83   -48.0   3.8                                                  0.32   -0.54   -4.10   1.74
HD            14014    PER OB1    B0.5  14   8.76  134.80   -4.60  1.83                                                                0.14   -0.66   -3.82   1.26
HD            14707    PER OB1    B0.5  10   9.89  134.99   -2.39  1.83   -30.0   3.8                                                  0.55   -0.42   -3.92   2.49
HD            14422    PER OB1    B0    12   8.99  134.98   -3.37  1.83   -41.0   3.8                                                  0.51   -0.64   -4.64   2.31
HD            14330    PER OB1    M1     4   7.96  134.95   -3.62  1.83   -47.4   1.7                                                  2.24    2.57   -5.30   1.94
OOS            1781    PER OB1    B1    12   9.22  134.90   -3.80  1.83                                                                0.30   -0.54   -3.78   1.68
HD            14321    PER OB1    B1    12   9.21  134.90   -3.80  1.83                                                                0.30   -0.54   -3.79   1.68
HD            14270    PER OB1    M3     4   7.90  134.94   -3.80  1.83   -46.0   1.7                                                  2.26    2.54   -5.33   1.91
HD            14947    PER OB1    O5.    0   8.00  134.99   -1.74  1.83   -56.0   4.1    11394     0.854  0.057    -0.647  0.049  G    0.45   -0.60   -5.60   2.28
LS V      +57    24    PER OB1    B1.5  10   9.91  135.00   -3.20  1.83                                                                0.56   -0.52   -3.84   2.43
BD        +56   589    PER OB1    B1    10   9.46  135.06   -3.20  1.83                                                                0.41   -0.48   -3.87   2.01
HD            14542    PER OB1    B8     2   6.95  135.05   -3.31  1.83   -46.5   2.7    11115    -0.365  0.037    -1.288  0.031  G    0.61   -0.13   -6.29   1.92
HD            14433    PER OB1    A1     2   6.42  134.97   -3.50  1.83   -46.7   1.8    11020    -0.236  0.026    -1.439  0.023  G    0.57    0.07   -6.52   1.62
HD            14476    PER OB1    B0.5  10   8.75  135.07   -3.46  1.83                                                                0.38   -0.51   -4.55   1.98
HD            14443    PER OB1    B2     6   8.04  135.08   -3.59  1.83   -39.6   1.3                                                  0.35   -0.54   -4.87   1.59
BD        +56   574    PER OB1    B1    10   8.53  135.11   -3.61  1.83   -44.5   1.8                                                  0.30   -0.56   -4.47   1.68
BD        +56   575    PER OB1    B0.5  12   9.08  135.10   -3.60  1.83                                                                0.29   -0.57   -3.95   1.71
BD        +56   576    PER OB1    B2    10   9.38  135.11   -3.61  1.83     3.1  30.0                                                  0.30   -0.54   -3.56   1.62
BD        +56   563    PER OB1    B1    10   9.45  135.00   -3.60  1.83                                                                0.32   -0.65   -3.61   1.74
BD        +56   592    PER OB1    B2    10   9.90  135.00   -3.60  1.83                                                                0.32   -0.56   -3.10   1.68
OOS            2139    PER OB1    B2    14  11.36  135.00   -3.60  1.83                                                                0.28   -0.49   -1.52   1.56
OOS            2196    PER OB1    B1.5  14  11.57  135.00   -3.60  1.83                                                                0.32   -0.43   -1.46   1.71
OOS            2232    PER OB1    B2    14  11.11  135.00   -3.60  1.83                                                                0.25   -0.54   -1.68   1.47
HD            14357    PER OB1    B2     8   8.52  135.07   -3.89  1.83   -41.1   1.8                                                  0.31   -0.52   -4.42   1.62
HD            14535    PER OB1    A2     4   7.45  135.09   -3.45  1.83   -44.0   3.7    11098    -0.171  0.047    -1.130  0.041  G    0.71    0.12   -5.85   1.98
MWC             448    PER OB1    B2    10  10.88  135.10   -3.40  1.83                                                                0.67   -0.44   -3.17   2.73
BD        +56   595    PER OB1    M0     4   8.10  135.21   -3.48  1.83   -43.9   0.9                                                  2.20    2.39   -5.06   1.84
BD        +56   586    PER OB1    B1    14   9.94  135.10   -3.60  1.83                                                                0.25   -0.59   -2.91   1.53
BD        +56   578    PER OB1    B2    10   9.25  135.12   -3.59  1.83  -115.0  12.9                                                  0.32   -0.55   -3.75   1.68
HD            14488    PER OB1    M4     4   8.57  135.14   -3.60  1.83   -42.1   1.4                                                  2.24    2.28   -4.44   1.69
HD            14520    PER OB1    B2     8   9.15  135.19   -3.61  1.83                                                                0.33   -0.55   -3.82   1.65
HD            14434    PER OB1    O5.5  14   8.50  135.08   -3.82  1.83   -17.9   3.3    11018     0.608  0.056    -3.069  0.048  G    0.16   -0.79   -4.23   1.41
HD            14302    PER OB1    B1    12   8.57  135.17   -4.42  1.83   -49.0   9.5                                                  0.26   -0.56   -4.28   1.53
HD            14580    PER OB1    M0     4   8.45  135.23   -3.46  1.83   -47.7   1.5                                                  2.27    2.51   -4.96   2.09
HD            14469    PER OB1    M3     4   7.73  135.28   -4.09  1.83   -40.2   1.4                                                  2.14    2.37   -5.07   1.48
HILTNER         309    PER OB1    B2    12  10.49  135.30   -2.70  1.83                                                                0.43   -0.41   -2.84   2.01
HD            14826    PER OB1    M2     4   8.26  135.33   -3.16  1.83   -45.6   1.8    11284    -0.216  0.049    -1.333  0.041  G    2.28    2.48   -5.26   2.20
BD        +56   607    PER OB1    B1.5  10  10.58  135.30   -3.40  1.83                                                                0.62   -0.43   -3.35   2.61
HD            14322    PER OB1    B8     6   6.79  135.27   -4.81  1.83   -32.3   3.0    10926    -0.122  0.028    -1.487  0.024  G    0.32   -0.34   -5.58   1.05
HD            14331    PER OB1    B0    10   8.42  135.31   -4.88  1.83                  10935     0.345  0.056    -1.958  0.050  G    0.17   -0.76   -4.31   1.41
HD            14956    PER OB1    B2     2   7.17  135.42   -2.86  1.83   -28.0   3.8    11391     0.150  0.038    -1.196  0.033  G    0.72   -0.28   -6.85   2.70
HD            14605    PER OB1    B0.5  14   9.34  135.48   -4.05  1.83   -28.0   7.5                                                  0.27   -0.75   -3.63   1.65
HILTNER         311    PER OB1    B1    10   9.86  135.50   -2.20  1.83                                                                0.48   -0.44   -3.68   2.22
HD            14899    PER OB1    B8     6   7.40  135.60   -3.30  1.83   -41.0   4.5                                                  0.44   -0.11   -5.33   1.41
HD            14489A   PER OB1    A2     4   5.17  135.51   -4.79  1.83   -14.3   0.9    11060     0.974  0.029    -1.331  0.029  G    0.37   -0.11   -7.11   0.96
BD        +56   624    PER OB1    B1.5  10   9.65  135.60   -3.40  1.83                                                                0.35   -0.41   -3.47   1.80
HD            14818    PER OB1    B2     2   6.21  135.62   -3.93  1.83   -46.0   1.8    11279    -0.142  0.021    -1.379  0.020  G    0.31   -0.61   -6.52   1.41
HD            15316    PER OB1    A2     2   7.25  135.77   -2.57  1.83   -52.0   4.8    11625    -0.010  0.035    -0.990  0.032  G    0.77    0.42   -6.59   2.52
BD        +57   579    PER OB1    B1    14  10.09  135.80   -2.70  1.83                                                                0.49   -0.40   -3.48   2.25
BD        +57   586    PER OB1    B1     8  10.11  135.90   -1.70  1.83                                                                0.61   -0.33   -3.76   2.55
HD            15752    PER OB1    B0    10   8.74  136.07   -1.82  1.83   -44.0  22.5    11953     1.989  0.105    -0.786  0.093  G    0.49   -0.52   -4.95   2.37
HD            15325    PER OB1    B1    10   8.51  136.06   -3.10  1.83   -35.0   3.5                                                  0.42   -0.47   -4.85   2.04
HD            15620    PER OB1    B8     4   7.69  136.09   -2.33  1.83   -26.0   6.4    11841     0.016  0.084    -1.066  0.070  G    0.85    0.17   -6.27   2.64
HD            15497    PER OB1    B6     2   6.98  136.05   -2.59  1.83   -45.0   4.5    11769     0.058  0.039    -1.101  0.032  G    0.79   -0.05   -6.89   2.55
BD        +58   501    PER OB1    M2     4   9.54  136.39   -0.37  1.83   -51.3  22.5    12416    -2.200  1.200    -1.200  1.100  H    2.69           -5.31   3.53
BD        +56   655    PER OB1    B1    14  10.72  136.30   -2.60  1.83                                                                0.48   -0.37   -2.82   2.22
HD            15690A   PER OB1    B2     4   8.00  136.32   -2.66  1.83   -44.0   2.5    11898    -0.115  0.111    -1.398  0.102  G    0.66   -0.27   -5.84   2.52
HD            15450    PER OB1    B1    10   8.84  136.29   -3.36  1.83   -20.0   7.5    11722    -0.570  0.103    -1.485  0.091  G    0.34   -0.64   -4.28   1.80
BD        +57   593    PER OB1    B1    10   9.92  136.50   -2.30  1.83                                                                0.61   -0.31   -4.01   2.61
HD            15548    PER OB1    B1    14   9.27  136.47   -3.54  1.83                  11782     0.109  0.088    -1.502  0.072  G    0.28   -0.58   -3.67   1.62
HDE          236970    PER OB1    A2     6   8.92  136.89   -3.73  1.83   -38.0  22.5    11888    17.400  2.900   -18.400  3.300  H    0.89    0.20   -4.92   2.52
HD            16778    PER OB1    A2     2   7.71  136.63   -0.02  1.83   -38.0   4.5    12750     0.490  0.040    -0.467  0.034  G    0.90    0.34   -6.16   2.55
HDE          236971    PER OB1    B1    12   9.55  136.67   -2.59  1.83   -51.0   3.8                                                  0.50   -0.40   -4.05   2.28
HDE          236979    PER OB1    M2     4   8.20  137.12   -2.85  1.83   -44.9   1.6    12302     0.355  0.048    -1.216  0.046  G    2.35    2.93   -5.42   2.30
HD            15642    PER OB1    O9.5  10   8.54  137.09   -4.73  1.83   -46.0   3.8    11850     0.002  0.058    -3.101  0.046  G    0.08   -0.84   -3.92   1.14
HD            16808    PER OB1    B0.5   6   8.60  137.29   -1.37  1.83   -36.6   3.8    12769     0.512  0.098    -0.857  0.079  G    0.56   -0.47   -5.15   2.43
HDE          237019    PER OB1    O8.   14   9.73  137.43    1.07  1.83   -67.0   7.5    13468     0.058  0.086    -0.415  0.068  G    0.47           -3.93   2.34
HD            16779    PER OB1    B2     6   8.85  137.51   -1.85  1.83   -49.0   7.5                                                  0.74   -0.26   -5.23   2.76
HD            16691    PER OB1    O5.    0   8.70  137.73   -2.73  1.83   -51.0  10.3    12676    -0.509  0.076    -3.923  0.056  G    0.48   -0.57   -4.99   2.37
HD            17088    PER OB1    B9     2   7.50  137.87   -1.75  1.83   -40.5   1.8    12972     0.484  0.053    -0.633  0.042  G    0.82    0.05   -6.31   2.49
HDE          236995    PER OB1    A0     6   8.64  137.31   -1.11  1.83   -45.0   7.5    12840     0.213  0.079    -1.064  0.064  G    0.52           -4.21   1.53
HD            17145    PER OB1    B8     2   8.15  137.96   -1.77  1.83   -43.0   3.8    13022     0.644  0.069    -1.092  0.057  G    0.82   -0.01   -5.72   2.55
HD            16832    PER OB1    O9.5   8   8.85  138.07   -2.88  1.83                                                                0.40   -0.58   -4.57   2.10
BD        +57   647    PER OB1    M2     4   9.52  138.45   -1.33  1.83   -30.9  30.0    13290    -0.400  1.600    -1.500  1.500  H    2.74           -5.51   3.71
HD            17378    PER OB1    A5     2   6.26  138.47   -2.18  1.83   -36.2   1.9    13178     0.850  0.025    -0.982  0.022  G    0.89    0.49   -7.40   2.34
BD        +56   724    PER OB1    M3     4  10.39  138.79   -2.13  1.83   -39.0  10.9    13262     1.200  1.000    -5.200  1.000  H    2.53           -3.81   2.88
VAS              23    CAS OB6    B1    14  11.47  131.10   -0.80  1.75                                                                0.84   -0.13   -3.05   3.30
VAS             161    CAS OB6    B1.5  14  10.85  131.10   -0.80  1.75                                                                0.46   -0.41   -2.50   2.13
VAS             169    CAS OB6    B2    12  11.71  131.10   -0.80  1.75                                                                0.68   -0.15   -2.27   2.76
VAS             174    CAS OB6    B2    14  11.58  131.10   -0.80  1.75                                                                0.49   -0.35   -1.83   2.19
VAS             260    CAS OB6    B2    14  11.51  131.10   -0.80  1.75                                                                0.46   -0.34   -1.81   2.10
VAS             288    CAS OB6    B1.5  14  11.11  131.10   -0.80  1.75                                                                0.47   -0.40   -2.27   2.16
VAS              21    CAS OB6    B0    10  11.30  131.10   -0.80  1.75                                                                0.98   -0.11   -3.76   3.84
BD        +61   411    CAS OB6    O8.    0  10.19  133.80    1.30  1.75   -41.7   1.8                                                  0.99   -0.10   -4.93   3.90
BD        +62   411    CAS OB6    B1     7   8.46  133.88    2.70  1.75   -52.9   1.7    11763    -0.057  0.051    -0.047  0.062  G    0.32   -0.60   -4.38   1.62
BD        +60   470    CAS OB6    O8.   14   9.87  133.90   -0.10  1.75                                                                0.70   -0.36   -4.38   3.03
BD        +62   419    CAS OB6    B0    14   9.72  134.24    3.00  1.75                                                                0.36   -0.59   -3.48   1.98
BD        +59   497    CAS OB6    B0    14  10.47  134.20    1.20  1.75                                                                0.74   -0.32   -3.87   3.12
BD        +62   424    CAS OB6    O5.    0   8.83  134.60    2.46  1.75   -36.6   3.5                                                  0.45   -0.57   -4.70   2.31
BD        +60   497    CAS OB6    O6.   14   8.80  134.65    1.04  1.75                                                                0.57   -0.49   -5.06   2.64
VAS             111    CAS OB6    B2    14  11.55  134.60    1.10  1.75                                                                0.49   -0.43   -1.86   2.19
BD        +60   499    CAS OB6    O9.5  14  10.32  134.64    1.00  1.75                  11807    -0.628  0.218    -0.750  0.209  G    0.55           -3.45   2.55
BD        +60   498    CAS OB6    O9.5  14   9.92  134.63    0.99  1.75  -100.9  30.0    11792    -0.668  0.181    -0.986  0.173  G    0.54   -0.46   -3.82   2.52
BD        +60   493    CAS OB6    B0.5   2   8.44  134.69    0.58  1.75   -39.6   3.7                                                  0.79   -0.30   -5.90   3.12
VAS             136    CAS OB6    B1    14  11.01  134.70    1.00  1.75                                                                0.61   -0.31   -2.82   2.61
HD            15558    CAS OB6    O5.   10   7.81  134.72    0.92  1.75   -41.9  30.0    11832    -0.467  0.057    -1.207  0.054  G    0.52   -0.56   -5.90   2.49
BD        +60   501    CAS OB6    O7.   14   9.60  134.77    0.94  1.75   -52.7  30.0                                                  0.46   -0.58   -3.93   2.31
IC        805   113    CAS OB6    O9.   14  10.92  134.70    0.80  1.75                                                                0.88           -3.84   3.54
BD        +60   496    CAS OB6    B0    14  10.55  134.70    0.70  1.75                                                                0.51   -0.39   -3.10   2.43
VAS             185    CAS OB6    B2    14  11.60  134.80    1.00  1.75                                                                0.54   -0.40   -1.96   2.34
HD            15629    CAS OB6    O5.   14   8.43  134.77    1.01  1.75   -55.0   9.4    11891    -0.434  0.096    -0.828  0.087  G    0.42   -0.62   -4.98   2.19
BD        +60   506    CAS OB6    B0    14  11.14  134.80    1.00  1.75                                                                0.62   -0.49   -2.84   2.76
VAS             211    CAS OB6    B1    14  10.89  134.80    0.90  1.75                                                                0.58   -0.32   -2.85   2.52
HD            15570    CAS OB6    O4.    0   8.10  134.77    0.86  1.75   -24.0  10.6    11837    -0.380  0.074    -1.092  0.066  G    0.70   -0.40   -6.15   3.03
BD        +60   512    CAS OB6    O7.5   0   9.41  134.90    0.90  1.75                                                                0.50   -0.53   -4.24   2.43
BD        +60   513    CAS OB6    O7.   14   9.41  134.97    0.92  1.75    12.3  30.0                                                  0.49   -0.33   -4.21   2.40
HD            15785    CAS OB6    B1     2   8.34  135.31    0.19  1.75   -46.0   5.6    12009     0.274  0.074     0.605  0.059  G    0.57   -0.50   -5.25   2.37
BD        +59   510    CAS OB6    B1    10  10.28  135.40   -0.30  1.75                                                                0.56   -0.40   -3.40   2.46
HD            16429    CAS OB6    O9.5   8   7.67  135.81    1.21  1.75   -53.0  10.5    12495    -6.500  1.700     0.400  1.600  H    0.62   -0.38   -6.31   2.76
HD            18409    CAS OB6    O9.7   6   8.36  137.12    3.46  1.75   -42.3   3.8    14019    -2.352  0.034     3.100  0.038  G    0.42   -0.59   -5.02   2.16
HDE          237007    CAS OB6    B0    14   9.45  137.14    0.86  1.75   -35.0   8.8    13255    -0.241  0.087    -0.545  0.077  G    0.33   -0.60   -3.66   1.89
HD            17505    CAS OB6    O6.5  14   7.06  137.19    0.90  1.75   -26.0   4.4    13296    -0.288  0.052    -0.736  0.046  G    0.40   -0.64   -6.29   2.13
HD            17520    CAS OB6    O8.   14   8.27  137.34    0.95  1.75   -44.5   3.5    13308    10.400  2.000    -2.800  1.800  H    0.32   -0.68   -4.84   1.89
BD        +60   586    CAS OB6    O7.   14   8.48  137.49    1.28  1.75   -43.0   3.2                                                  0.30   -0.67   -4.57   1.83
LS I      +59   153    CAS OB6    O9.5  14  11.01  137.40   -0.20  1.75                                                                0.62   -0.35   -2.97   2.76
BD        +60   596    CAS OB6    B3    10   9.64  137.70    1.40  1.75                                                                0.37   -0.54   -3.29   1.71
LS I      +59   154    CAS OB6    B1    14  10.67  138.20    0.10  1.75                                                                0.56   -0.35   -3.01   2.46
BD        +60  2664A   CAS OB6    B1    14  10.62  138.40    2.00  1.75                                                                0.37   -0.48   -2.49   1.89
HD            18076    CAS OB6    B0     9   9.06  138.44    0.05  1.75   -59.0   7.5    13736     0.834  0.110    -0.567  0.105  G    0.58   -0.42   -4.80   2.64
BD        +58   547    CAS OB6    B3     9   9.58  138.80    0.60  1.75                                                                0.45   -0.28   -3.53   1.89
HILTNER         371    CAS OB6    B1     9  10.04  139.10   -0.70  1.75                                                                0.80   -0.21   -4.30   3.12
BD        +60   594    CAS OB6    O9.   14   9.30  137.45    2.12  1.75   -50.5  30.0                                                  0.36   -0.64   -3.90   1.98
BD        +60   503    CAM OB1    B1.5  14   9.95  134.90    0.50  0.80                                                                0.66   -0.31   -2.30   2.73
OOS            2262    CAM OB1    B2    14  10.38  135.00   -3.60  0.80                                                                0.44   -0.60   -1.18   2.04
BD        +56   566    CAM OB1    B2    14   9.86  135.00   -3.60  0.80                                                                0.40   -0.62   -1.64   1.98
BD        +56   571    CAM OB1    B1    14   9.36  135.08   -3.59  0.80                                                                0.33   -0.55   -1.93   1.77
BD        +56   573    CAM OB1    B2    11   9.66  135.11   -3.63  0.80                                                                0.40   -0.59   -1.78   1.92
HILTNER         322    CAM OB1    B0.5  14  10.52  135.20   -0.40  0.80                                                                1.08    0.06   -3.08   4.08
BD        +58   488    CAM OB1    B0.5  14   9.85  135.70   -0.78  0.80                  12001    -0.356  0.113    -0.894  0.106  G    0.68   -0.26   -2.55   2.88
HD            17958    CAM OB1    K3     6   6.24  136.08    4.74  0.80   -21.8   1.8    13700    -2.900  0.500    -2.700  0.600  H    2.03    2.41   -5.23   1.95
BD        +62   480    CAM OB1    B0    14   9.00  136.32    3.08  0.80                                                                0.34   -0.38   -2.44   1.92
HD            15571    CAM OB1    B1     8   8.33  136.29   -2.81  0.80   -42.5   1.8                                                  0.57   -0.43   -3.62   2.43
HD            16243    CAM OB1    B2     8   8.26  136.84   -2.13  0.80   -35.0   3.7    12322     0.110  0.116    -1.295  0.100  G    0.56   -0.27   -3.60   2.34
HD            16264    CAM OB1    B1.   14   9.25  137.02   -2.33  0.80                                                                0.44   -0.44   -2.37   2.10
HD            17114    CAM OB1    B1    14   9.16  137.26   -0.32  0.80                  13016     0.441  0.082    -0.798  0.069  G    0.50   -0.45   -2.64   2.28
HD            18326    CAM OB1    O7.   14   7.82  138.03    1.50  0.80   -40.0   6.7    13924    -0.258  0.076    -0.039  0.070  G    0.38   -0.63   -3.77   2.07
HD            17603    CAM OB1    O7.5   6   8.45  138.84   -2.08  0.80   -32.4  30.0                                                  0.64   -0.42   -3.92   2.85
HD            18877    CAM OB1    B7     9   8.33  138.95    1.35  0.80    -7.0   3.8                                                  0.18   -0.10   -2.03   0.84
HILTNER         370    CAM OB1    B2    10  10.25  139.10   -0.90  0.80                                                                0.81   -0.16   -2.42   3.15
HD            19968    CAM OB1    B3    10   7.55  139.46    2.97  0.80   -24.0   6.4    15180    -2.505  0.043    -3.148  0.043  G    0.08   -0.39   -2.81   0.84
HD            19441    CAM OB1    B2    10   7.87  139.73    1.26  0.80   -23.0   7.2    14738     1.223  0.072    -0.454  0.063  G    0.37   -0.34   -3.48   1.83
HD            19644    CAM OB1    B3     9   8.20  139.77    1.75  0.80   -22.0  13.1    14936    -0.856  0.067     0.469  0.066  G    0.25   -0.40   -2.61   1.29
HD            21212    CAM OB1    B1.5  12   8.13  140.01    4.95  0.80    -6.4   3.8    16195    -0.336  0.045    -0.499  0.053  G    0.59   -0.42   -3.91   2.52
HD            20798A   CAM OB1    B2    14   8.37  140.11    3.87  0.80     3.0   6.1    15853     2.444  0.066    -2.038  0.065  G    0.25   -0.54   -2.62   1.47
HDE          237090    CAM OB1    B1    14   8.91  140.05    1.91  0.80                  15139     1.161  0.116    -1.336  0.109  G    0.55   -0.31   -3.04   2.43
HD            19820    CAM OB1    O8.5  10   7.10  140.24    1.61  0.80    -4.2   3.8    15063     2.700  0.800    -3.400  0.900  H    0.51   -0.51   -4.88   2.46
HD            20134    CAM OB1    B2    12   7.47  140.16    2.16  0.80   -12.5   3.8    15270    -3.245  0.047    -3.088  0.044  G    0.10   -0.42   -3.07   1.02
BD        +58   578    CAM OB1    B2    10   9.68  140.40    1.20  0.80                                                                0.49   -0.38   -2.03   2.19
HD            20508    CAM OB1    B1.5  12   8.23  140.60    2.39  0.80   -34.0   7.7    15600     0.148  0.080     0.710  0.074  G    0.47   -0.42   -3.45   2.16
BD        +60   682    CAM OB1    B3    10   9.65  140.80    3.50  0.80                                                                0.66   -0.21   -2.45   2.58
HD            20898    CAM OB1    B0    12   7.97  140.80    3.06  0.80   -11.0   8.4    15941    -1.269  0.063    -1.735  0.060  G    0.43   -0.43   -3.74   2.19
HD            20547A   CAM OB1    B1    14   8.18  141.09    1.68  0.80   -18.0   4.9    15623     1.223  0.062    -0.929  0.056  G    0.37   -0.48   -3.23   1.89
HDE          237121    CAM OB1    B0.5  14   8.94  141.21    1.39  0.80   -12.0   3.8    15584     1.202  0.088    -1.192  0.079  G    0.46   -0.51   -2.80   2.22
HD            20959    CAM OB1    B3    10   8.00  141.44    2.23  0.80   -18.0   3.8    15981    -1.338  0.046    -0.950  0.043  G    0.26   -0.46   -2.90   1.38
HDE          237130    CAM OB1    B3    10   9.15  141.50    1.71  0.80                                                                0.34   -0.34   -1.99   1.62
HD            21291A   CAM OB1    B9     2   4.21  141.62    2.95  0.80    -6.8   1.8    16228     0.400  0.700    -2.000  0.800  H    0.41   -0.23   -6.57   1.26
HD            20041A   CAM OB1    A0     2   5.78  141.57   -0.41  0.80   -11.9   1.8    15192    -1.061  0.024    -1.716  0.021  G    0.74    0.09   -5.93   2.19
HD            21389    CAM OB1    A0     2   4.54  142.31    2.14  0.80    -6.0   0.8    16281    -0.900  0.600    -2.000  0.600  H    0.56   -0.11   -6.63   1.65
HD            22764A   CAM OB1    K4     6   5.71  142.99    3.98  0.80   -10.4   1.8    17342    -1.200  0.700     2.500  0.700  H    1.71    1.76   -4.47   0.66
HOAG              6    CAM OB1    B1    14   9.66  143.70    7.60  0.80                                                                0.57   -0.38   -2.35   2.49
HD            25443    CAM OB1    B0.5  10   6.74  143.68    7.35  0.80    -1.6   1.8    19139     0.166  0.026    -1.237  0.027  G    0.33   -0.62   -4.61   1.83
HD            22253    CAM OB1    B0.5  12   6.53  144.28    0.92  0.80     5.0   3.8    16917    -1.630  0.026    -1.517  0.025  G    0.33   -0.56   -4.82   1.83
HDE          237204    CAM OB1    B0.5  14   9.14  146.60    2.98  0.80    39.8   3.8    18701     0.970  0.075    -1.872  0.074  G    0.31   -0.57   -2.15   1.77
HD            24094    CAM OB1    B1    10   8.30  147.97   -0.33  0.80                  18151     0.026  0.085    -1.362  0.081  G    0.40           -3.20   1.98
HD            23675AB  CAM OB1    B0.5  10   6.72  148.10   -1.29  0.80     2.0   3.8    17877     0.575  0.043    -1.845  0.040  G    0.42   -0.56   -4.90   2.10
HILTNER         404    CAM OB1    B1    14  11.09  148.20   -0.40  0.80                                                                0.75   -0.14   -1.46   3.03
HD            23800    CAM OB1    B2     8   6.94  148.33   -1.33  0.80   -18.0   3.8    17963    -0.084  0.035    -2.835  0.034  G    0.32   -0.54   -4.20   1.62
HD            25056    CAM OB1    G0     6   7.03  148.72    0.80  0.80    -5.8   1.8    18795     4.846  0.031     0.549  0.031  G    1.20    0.92   -3.99   1.50
HD            24431    CAM OB1    O9.   10   6.72  148.84   -0.71  0.80    -8.6   1.2    18370     0.238  0.044    -1.431  0.043  G    0.38   -0.61   -4.84   2.04
HDE          232874    CAM OB1    B0.5  14   8.86  148.87    0.78  0.80   -11.0   7.5    18834     1.236  0.068     0.462  0.065  G    0.41   -0.43   -2.73   2.07
HD            25348    CAM OB1    B1    14   8.33  149.51    0.75  0.80   -13.0   7.5    19008     0.600  0.800    -1.200  0.800  H    0.21   -0.65   -2.60   1.41
HD            24432    CAM OB1    B3     8   6.82  151.25   -3.41  0.80   -10.8   1.8    18353     4.500  0.800     2.300  0.800  H    0.55   -0.17   -4.89   2.19
HILTNER          52    CAM OB3    O7.5   0  10.08  146.30    3.10  2.65                                                                0.27   -0.69   -3.78   1.74
BD        +56   864    CAM OB3    O6.    0   9.68  146.30    3.10  2.65                                                                0.28   -0.69   -4.21   1.77
BD        +56   866    CAM OB3    O9.   14  10.28  146.40    3.10  2.65                                                                0.36   -0.60   -3.82   1.98
BD        +55   837    CAM OB3    B2     6   9.57  147.00    2.00  2.65   -39.8   3.8                                                  0.71   -0.27   -5.22   2.67
HDE          237211    CAM OB3    O9.5   6   8.98  147.20    2.97  2.65                                                                0.49   -0.51   -5.51   2.37
HD            25914    CAM OB3    B6     2   7.99  147.39    3.94  2.65   -27.6   1.8    19404    -0.705  0.055     0.352  0.054  G    0.60   -0.28   -6.23   2.10
BD        +55   838    CAM OB3    B3     6   9.29  147.69    2.02  2.65                  18727     2.500  1.900    -0.200  1.900  H    0.82   -0.11   -5.71   2.88
HDE          237213    CAM OB3    B3     2   8.72  147.74    2.76  2.65    -1.3   3.8    19014    -1.600  1.100     0.900  1.100  H    0.77   -0.06   -6.13   2.73
HD            20902    PER OB3    F5     6   1.79  146.70   -5.78  0.14    -2.4   0.8    15863    34.500  0.500    -8.200  0.500  H    0.48    0.40   -4.21   0.33
HD            22951A   PER OB2    B0.5  14   4.98  159.06  -16.61  0.32    22.2   1.4    17313     6.700  0.900    -1.300  0.900  H   -0.03   -0.83   -3.29   0.75
HD            21483    PER OB2    B3    10   7.03  158.87  -21.30  0.32    -4.8   1.8    16203     5.597  0.040    -8.543  0.033  G    0.35   -0.33   -2.14   1.65
HD            24131    PER OB2    B0.5  14   5.76  160.23  -15.14  0.32    17.7   0.8    18081     5.445  0.023    -1.155  0.022  G    0.01   -0.81   -2.63   0.87
HD            24912    PER OB2    O7.5  10   4.02  160.51  -13.01  0.32    59.3   1.8    18614    -0.100  0.700     3.000  0.700  H    0.04   -0.92   -4.55   1.05
HD            24190    PER OB2    B2    14   7.43  160.39  -15.18  0.32    26.7   7.5    18111     5.742  0.039    -0.768  0.036  G    0.04   -0.63   -0.93   0.84
HD            23180AB  PER OB2    B1    10   3.82  160.51  -17.64  0.32    19.8   0.8    17448    12.800  0.800    -2.700  0.800  H    0.06   -0.75   -3.70   0.00
HD            24398A   PER OB2    B1     6   2.85  162.43  -16.59  0.32    21.2   1.1    18246     9.400  0.800    -3.900  0.800  H    0.12   -0.78   -5.69   1.02
HD            31327    AUR OB1    B2     6   6.06  168.27   -4.30  1.06    -5.0   3.8    22955     3.100  0.600    -2.300  0.700  H    0.41   -0.44   -5.83   1.77
BD        +39  1264    AUR OB1    B2    14   9.88  168.50    1.40  1.06                                                                0.34   -0.41   -1.98   1.74
HD            34921    AUR OB1    B0    12   7.51  170.05    0.71  1.06   -20.5   3.8    25114     4.049  0.040    -1.214  0.048  G    0.14   -0.86   -3.93   1.32
HILTNER         440    AUR OB1    B1    14  10.97  170.00   -1.10  1.06                                                                0.73   -0.30   -2.12   2.97
HD            34656    AUR OB1    O7.    8   6.79  170.04    0.27  1.06    -5.0   1.9    24957     3.877  0.026    -1.134  0.030  G    0.02   -0.90   -4.32   0.99
HD            34333    AUR OB1    B3    10   7.71  170.43   -0.58  1.06    -1.1   7.5    24744     2.005  0.070    -1.746  0.081  G    0.08   -0.64   -3.25   0.84
HD            37614/5  AUR OB1    B2    10   8.20  171.66    4.12  1.06   -17.0   5.7    26803     2.070  0.071    -1.760  0.081  G    0.13   -0.63   -3.03   1.11
HD            36483    AUR OB1    O9.   14   8.18  172.42    1.98  1.06     6.0   7.5    26076     5.400  1.100     0.800  1.300  H    0.43   -0.55   -4.13   2.19
BD        +30   748    AUR OB1    B1.5  14   9.66  172.82   -7.42  1.06                                                                0.31   -0.41   -2.14   1.68
HD            35921    AUR OB1    O9.5   8   6.81  172.89    0.71  1.06    -2.5   7.5    25733     1.700  1.400    -0.300  1.700  H    0.20   -0.78   -4.81   1.50
BD        +35  1169    AUR OB1    B1    14   9.37  172.98    1.64  1.06   -17.0   4.4                                                  0.45   -0.40   -2.88   2.13
HD            35652    AUR OB1    B0.   14   8.19  173.18    0.07  1.06    13.0   7.5    25565     0.900  1.000     0.900  1.300  H    0.23   -0.67   -3.52   1.59
HD            35633    AUR OB1    B0.5  12   8.04  173.24   -0.20  1.06    -6.4   2.5    25549     2.039  0.049    -1.340  0.061  G    0.32   -0.66   -3.88   1.80
HD            36212    AUR OB1    B2.5   8   7.77  173.40    0.69  1.06     4.7   2.1    25906     1.476  0.062    -1.393  0.071  G    0.24   -0.52   -3.67   1.32
HD            37737    AUR OB1    O9.5  10   8.00  173.46    3.24  1.06   -23.2   7.5    26889     3.018  0.055    -1.218  0.069  G    0.31   -0.62   -3.95   1.83
BD        +35  1201    AUR OB1    O9.5  14  10.54  173.60    2.80  1.06                                                                0.88   -0.19   -3.12   3.54
HD            35653    AUR OB1    B0.5  14   7.44  173.73   -0.51  1.06     3.0   3.8    25558     1.338  0.034    -1.275  0.042  G    0.12   -0.75   -3.88   1.20
HD            37032    AUR OB1    B0    13   8.10  174.19    1.68  1.06   -15.0   4.7    26397     3.400  0.900    -0.200  1.100  H    0.10   -0.78   -3.22   1.20
HD            33299    AUR OB1    K1     6   6.67  174.24   -5.29  1.06                  24100     2.428  0.036    -2.092  0.041  G    1.58    1.50   -4.65   1.20
BD        +34  1113    AUR OB1    B2    14   9.23  174.53    1.18  1.06     8.0   7.5    26354     2.794  0.093    -1.823  0.108  G    0.05   -0.69   -1.76   0.87
HD            38131    AUR OB1    B0.5  14   8.19  174.69    3.15  1.06                                                                0.21   -0.69   -3.40   1.47
BD        +34  1110    AUR OB1    B2    14   9.14  174.62    1.10  1.06   -14.0   7.5                                                  0.01   -0.66   -1.73   0.75
BD        +34  1103    AUR OB1    B2    14   8.86  174.60    1.07  1.06    11.0   7.5                                                  0.00   -0.66   -1.98   0.72
BD        +34  1106    AUR OB1    B2    14   9.36  174.61    1.08  1.06    40.0  22.5                                                  0.02   -0.58   -1.54   0.78
BD        +34  1107    AUR OB1    B2    14   9.13  174.62    1.08  1.06   -10.0   3.8                                                  0.00   -0.66   -1.71   0.72
HDE          245493    AUR OB1    B2.   14   8.63  174.92    1.25  1.06   -37.0   7.5                                                  0.02   -0.73   -2.39   0.90
BD        +34  1150    AUR OB1    B2    14   9.58  175.17    2.37  1.06                                                                0.20   -0.49   -1.86   1.32
BD        +34  1162    AUR OB1    B2    14   8.93  175.62    2.61  1.06                                                                0.12   -0.58   -2.27   1.08
HD            36371    AUR OB1    B5     4   4.77  175.90   -0.51  1.06    -0.2   7.5    25984     2.400  0.700    -3.700  0.800  H    0.35   -0.44   -6.70   1.35
HD            35215    AUR OB1    B1    14   9.40  176.52   -3.19  1.06   -16.0   6.1                                                  0.08   -0.66   -1.74   1.02
HD            35600    AUR OB1    B9     6   5.74  176.89   -2.60  1.06    16.7   1.8    25492     3.900  0.600    -2.300  0.700  H    0.18   -0.21   -4.95   0.57
HD            37536    AUR OB1    M2     4   6.10  177.03    0.77  1.06     4.5   0.6    26718     3.900  0.700    -1.900  0.900  H    2.12    2.22   -5.42   1.40
HD            35601    AUR OB1    M1     6   7.35  177.01   -2.86  1.06    -1.2   1.8    25500     2.057  0.039    -2.040  0.046  G    2.20           -4.57   1.80
HD            35347    AUR OB1    B1    14   8.91  177.10   -3.36  1.06                                                                0.15   -0.74   -2.44   1.23
HD            37366    AUR OB1    O9.5  14   7.58  177.63   -0.11  1.06    25.0   7.5    26611     2.554  0.046    -1.747  0.052  G    0.09           -3.71   1.17
HD            39136    AUR OB1    B3    10   8.80  177.93    2.86  1.06    14.7   7.5                                                  0.09   -0.45   -2.19   0.87
HD            36862    ORI OB1    B0.5  14   5.60  195.10  -12.00  0.40    34.2   2.2                                                  0.04   -0.77   -3.37   0.96
HD            36861    ORI OB1    O8.   10   3.66  195.18  -11.89  0.40    30.1   1.3    26207     1.100  0.700    -1.800  0.900  H   -0.19   -1.03   -4.72   0.36
HD            36895    ORI OB1    B2    13   6.74  195.47  -12.04  0.40    28.0   3.8    26212     2.000  0.700    -1.600  0.900  H   -0.13   -0.71   -1.61   0.33
HD            36822    ORI OB1    B0.5  13   4.40  195.53  -12.18  0.40    33.2  22.5    26176     1.500  0.600    -2.300  0.800  H   -0.17   -0.95   -3.95   0.33
HD            37232    ORI OB1    B2    13   6.11  196.32  -11.93  0.40    22.8  22.5    26414     1.700  0.600    -1.700  0.700  H   -0.18   -0.82   -2.09   0.18
HD            35149A   ORI OB1    B1    12   4.99  199.28  -17.76  0.40    18.0   3.8    25142    -2.600  0.700    -0.800  0.900  H   -0.15   -0.85   -3.36   0.33
HD            35762    ORI OB1    B2    14   6.74  199.56  -16.67  0.40    16.6   1.8    25493     0.700  0.500    -0.300  0.700  H   -0.18   -0.73   -1.46   0.18
HD            36351AB  ORI OB1    B1.5  14   5.46  200.60  -16.06  0.40    20.0   3.8    25861     1.400  0.800     0.700  1.000  H   -0.19   -0.81   -2.74   0.18
HD            35439    ORI OB1    B1    14   4.94  201.08  -18.19  0.40     9.5   3.6    25302     0.600  0.500    -0.200  0.700  H   -0.22   -0.90   -3.20   0.12
HD            36166    ORI OB1    B2    14   5.78  201.79  -17.09  0.40    11.8   1.1    25751     1.100  0.500     1.300  0.700  H   -0.20   -0.83   -2.36   0.12
HD            35912    ORI OB1    B2    14   6.38  202.00  -17.74  0.40    33.7   1.4    25582    -1.100  0.500     0.300  0.700  H   -0.18   -0.73   -1.82   0.18
HD            35299    ORI OB1    B1.5  14   5.70  202.79  -19.39  0.40    22.1   1.8    25223     2.400  0.500     0.100  0.600  H   -0.22   -0.88   -2.41   0.09
HD            36741    ORI OB1    B2    14   6.58  202.65  -16.39  0.40    14.2   1.8    26098     1.700  0.700     2.900  1.000  H   -0.20   -0.76   -1.56   0.12
HD            36485C   ORI OB1    B2    14   6.86  203.30  -17.70  0.40    21.0   3.8                                                 -0.16   -0.74   -1.40   0.24
HD            34748    ORI OB1    B2    14   6.31  203.44  -20.90  0.40    28.7   2.2    24847    -0.400  0.500     2.700  0.700  H   -0.10   -0.75   -2.13   0.42
HD            36486    ORI OB1    O9.5   8   2.20  203.97  -17.64  0.40    20.3   3.8    25930     0.300  0.600     1.700  0.700  H   -0.21   -1.05   -6.09   0.27
HD            36591A   ORI OB1    B1.5  10   5.35  205.26  -18.10  0.40    34.3   0.8    25980    -1.600  0.500    -1.400  0.700  H   -0.19   -0.93   -2.85   0.18
HD            43317    ORI OB1    B2    14   6.63  205.14   -5.84  0.40    13.0   3.8    29739     1.700  0.600    -6.000  0.700  H   -0.18   -0.64   -1.57   0.18
HD            37128A   ORI OB1    B0     2   1.70  205.33  -17.14  0.40    27.4   0.7    26311     1.600  0.500     0.800  0.700  H   -0.19   -1.02   -6.56   0.24
HD            35777    ORI OB1    B2    14   6.61  205.26  -19.72  0.40    19.0   3.8    25480     1.300  0.600     0.600  0.700  H   -0.18   -0.75   -1.59   0.18
HD            38563AB  ORI OB1    B1    14  10.59  205.30  -14.30  0.40                                                                1.14    0.39   -1.63   4.20
HD            37397    ORI OB1    B2    14   6.85  205.55  -16.68  0.40    23.2   1.8    26508     1.200  0.500    -0.500  0.700  H   -0.16   -0.74   -1.41   0.24
HD            37756    ORI OB1    B2    13   4.93  205.83  -16.09  0.40    36.2   1.8    26736    -0.300  0.600    -2.000  0.800  H   -0.21   -0.86   -3.18   0.09
HD            37776    ORI OB1    B2    12   6.99  206.19  -16.24  0.40    27.0   3.8    26742    -0.400  0.700     3.700  0.900  H   -0.15   -0.86   -1.30   0.27
HD            37742    ORI OB1    O9.5   0   1.75  206.57  -16.49  0.40    18.5   1.3    26727    -0.400  0.500     4.700  0.700  H   -0.21   -1.06   -6.54   0.27
HD            36827    ORI OB1    B2    14   6.69  206.65  -18.36  0.40     4.6   1.8    26120     2.600  0.500     0.700  0.700  H   -0.17   -0.74   -1.54   0.21
HD            37903    ORI OB1    B1.5  14   7.82  206.85  -16.54  0.40     7.2   1.8    26816    -0.033  0.047     0.085  0.064  G    0.10   -0.63   -1.25   1.05
HD            37468    ORI OB1    O9.5  14   3.75  206.93  -17.24  0.40    29.9   1.6    26549     2.500  0.600     3.900  0.800  H   -0.24   -1.04   -4.45   0.18
HD            37479E   ORI OB1    B2    14   6.53  206.88  -17.32  0.40    29.0   3.8                                                 -0.21   -0.91   -1.58   0.09
BD        -02  1326D   ORI OB1    B2    14   6.62  206.88  -17.34  0.40                                                               -0.20           -1.52   0.12
HD            37744    ORI OB1    B1.5  14   6.22  207.37  -16.93  0.40    29.0   1.8    26713    -0.900  0.500     2.400  0.600  H   -0.21   -0.91   -1.92   0.12
HD            36285    ORI OB1    B2    13   6.32  210.49  -21.30  0.40    11.0   1.8    25786     0.100  0.500     0.700  0.600  H   -0.21   -0.80   -1.79   0.09
HD            37807    ORI OB1    B2    14   7.90  208.18  -17.18  0.40                  26766     3.400  0.600    -0.200  0.800  H   -0.10   -0.64   -0.54   0.42
HD            36629    ORI OB1    B2    14   7.69  207.95  -19.53  0.40    21.2   1.8    26000     2.626  0.034    -0.302  0.043  G    0.03   -0.66   -1.14   0.81
HD            37040    ORI OB1    B2    12   6.30  208.19  -18.77  0.40    30.0   3.8    26257     0.800  0.700     3.900  0.800  H   -0.14   -0.66   -2.02   0.30
HD            37016AB  ORI OB1    B2    12   6.25  208.23  -18.83  0.40    31.0   3.8    26234    -1.600  0.700     0.300  0.900  H   -0.15   -0.70   -2.04   0.27
HD            37129    ORI OB1    B2    14   7.18  208.27  -18.76  0.40    28.0   3.8                                                 -0.14   -0.70   -1.14   0.30
HD            37017    ORI OB1    B2    12   6.57  208.29  -18.86  0.40    32.0   7.5    26233     0.100  0.600     2.300  0.800  H   -0.13   -0.77   -1.78   0.33
HD            37058    ORI OB1    B2    14   7.25  208.59  -19.07  0.40    22.8   1.8                                                 -0.09   -0.79   -1.22   0.45
HD            37018A   ORI OB1    B1    14   4.58  208.62  -19.01  0.40    30.0   3.8    26237     8.300  1.100     0.600  1.400  H   -0.21   -0.91   -3.59   0.15
HD            37356    ORI OB1    B2    12   6.18  208.78  -18.54  0.40    29.1   1.8    26477    -1.929  0.025    -1.105  0.030  G   -0.04   -0.72   -2.44   0.60
HD            37334    ORI OB1    B1.5  14   7.19  208.98  -18.56  0.40    27.4   1.8    26442    -3.200  0.600     1.200  0.800  H   -0.17   -0.77   -1.07   0.24
HD            37061    ORI OB1    B0.5  14   6.80  209.04  -19.18  0.40    40.0   3.8    26258    -0.700  0.600     2.300  0.700  H    0.27   -0.39   -2.87   1.65
HD            37021    ORI OB1    B2    14   7.95  209.00  -19.40  0.40    20.7   3.8                                                  0.24   -0.49   -1.51   1.44
HD            37020A   ORI OB1    B0.5  14   6.73  209.12  -19.29  0.40    -5.8   3.8    26220    -0.500  1.500    -0.800  1.900  H    0.02   -0.87   -2.19   0.90
HD            37023D   ORI OB1    O9.5  14   6.70  209.12  -19.28  0.40    31.0   3.8    26224    -0.500  1.500    -0.800  1.900  H    0.08   -0.66   -2.46   1.14
HD            37022    ORI OB1    O7.   14   5.14  209.13  -19.29  0.40    28.0   3.8    26221    -0.500  1.500    -0.800  1.900  H    0.06   -0.97   -3.99   1.11
HD            37041    ORI OB1    O9.   14   5.08  209.16  -19.27  0.40    32.1   3.8    26235    -0.600  0.700     2.200  0.900  H   -0.11   -0.91   -3.51   0.57
HD            37042B   ORI OB1    B0.5  14   6.40  209.12  -19.36  0.40    28.5   1.8                                                 -0.11   -0.94   -2.13   0.51
HD            34085    ORI OB1    B8     2   0.08  209.35  -25.15  0.40    20.3   0.7    24436     1.300  0.600     1.400  0.700  H   -0.03   -0.69   -7.94   0.00
HD            37150    ORI OB1    B2    14   6.54  209.49  -19.19  0.40    10.8   1.8    26314     1.300  0.600     0.300  0.700  H   -0.21   -0.78   -1.57   0.09
HD            37043    ORI OB1    O9.   10   2.74  209.64  -19.49  0.40    28.7   3.8    26241     1.600  0.500     1.700  0.600  H   -0.25   -1.11   -5.43   0.15
HD            36959B   ORI OB1    B1    14   5.67  209.68  -19.62  0.40    29.5   0.8    26197     0.700  0.800     0.800  1.000  H   -0.24   -0.91   -2.41   0.06
HD            36960A   ORI OB1    B0    14   4.79  209.68  -19.61  0.40    27.7   0.8    26199    -0.300  0.500     0.800  0.600  H   -0.25   -1.01   -3.38   0.15
HD            37303    ORI OB1    B1.5  14   6.08  209.90  -19.05  0.40    28.8   1.8    26427     3.100  0.500     1.300  0.700  H   -0.21   -0.91   -2.02   0.09
HD            37209A   ORI OB1    B2    12   5.70  209.92  -19.30  0.40    28.9   0.7    26345    -0.300  0.600     0.200  0.700  H   -0.24   -0.89   -2.32   0.00
HD            36430    ORI OB1    B2    14   6.22  209.91  -20.75  0.40    23.0   1.8    25869    -0.300  0.500     2.000  0.600  H   -0.18   -0.71   -1.98   0.18
HD            39777    ORI OB1    B1.5  14   6.56  210.17  -14.40  0.40    25.4   1.8    27929     2.700  0.800     1.300  0.900  H   -0.19   -0.80   -1.64   0.18
HD            36512    ORI OB1    B0    14   4.61  210.55  -20.89  0.40    17.4   1.8    25923     3.700  0.500    -2.500  0.600  H   -0.28   -1.06   -3.47   0.06
HD            37481    ORI OB1    B1.5  12   5.95  210.64  -19.07  0.40    15.0   3.8    26535     0.500  0.500     0.200  0.600  H   -0.24   -0.90   -2.10   0.03
HD            37889    ORI OB1    B2    14   7.67  211.30  -18.62  0.40                  26785     1.500  0.600     2.400  0.900  H   -0.13   -0.69   -0.68   0.33
HD            39291    ORI OB1    B2    13   5.35  213.00  -16.66  0.40    12.3   1.4    27658     0.500  0.600     0.600  0.700  H   -0.22   -0.82   -2.73   0.06
HD            42690    ORI OB1    B2    14   5.05  214.44  -11.67  0.40    28.2   0.3    29417     0.100  0.600    -4.000  0.700  H   -0.22   -0.77   -3.03   0.06
HD            45546AB  ORI OB1    B2    14   5.04  214.64   -7.29  0.40    25.3   0.7    30772     0.900  0.600    -5.200  0.600  H   -0.18   -0.74   -3.16   0.18
HD            38771    ORI OB1    B0.5   2   2.05  214.63  -18.40  0.40    20.5   1.8    27366     1.800  0.500     0.900  0.600  H   -0.18   -1.02   -6.18   0.21
HD            34816    ORI OB1    B0.5  12   4.28  214.93  -26.14  0.40    20.2   1.8    24845     3.300  0.600    -4.200  0.600  H   -0.27   -1.02   -3.77   0.03
HD            35337    ORI OB1    B2    12   5.22  216.12  -25.57  0.40    21.6   1.8    25202     1.300  0.600     0.600  0.600  H   -0.22           -2.86   0.06
HD            41814    ORI OB1    B2    14   6.65  218.15  -14.81  0.40    12.9   1.8    28973    -1.900  0.600     0.300  0.700  H   -0.16           -1.61   0.24
HD            35952    AUR OB2    B5     9   8.84  172.37    0.97  2.42                                                                0.27   -0.32   -4.31   1.23
BD        +35  1141    AUR OB2    B0.5  14   9.59  173.00    0.56  2.42                                                                0.10   -0.74   -3.47   1.14
BD        +34  1059    AUR OB2    B0    13   9.22  173.02    0.24  2.42                                                                0.19   -0.76   -4.17   1.47
HD            35619    AUR OB2    O7.   14   8.55  173.11   -0.09  2.42     2.2   1.8                                                  0.24   -0.71   -5.02   1.65
BD        +34  1058    AUR OB2    O8.    0   8.78  173.30    0.04  2.42                                                                0.26   -0.73   -4.85   1.71
LS V      +34    12    AUR OB2    B2    14  10.91  173.20   -0.30  2.42                                                                0.30   -0.49   -2.63   1.62
BD        +34  1053    AUR OB2    B1.5  14  10.92  173.30   -0.20  2.42                                                                0.27   -0.27   -2.56   1.56
LS V      +34    15    AUR OB2    B0    14  10.06  173.30   -0.30  2.42                                                                0.25   -0.55   -3.51   1.65
BD        +34  1045    AUR OB2    B0.5  14   9.70  173.34   -0.33  2.42                                                                0.17   -0.69   -3.57   1.35
BD        +34  1043    AUR OB2    B0.5  14   9.43  173.41   -0.42  2.42                                                                0.16   -0.69   -3.81   1.32
LS V      +35    24    AUR OB2    O9.   14  10.79  173.40    2.60  2.42                                                                0.82   -0.30   -4.49   3.36
HD            36280    AUR OB2    B0.5  12   8.85  173.40    0.79  2.42                  25943     1.692  0.070    -0.492  0.080  G    0.10   -0.77   -4.21   1.14
BD        +34  1054    AUR OB2    O9.5  14   8.84  173.44   -0.19  2.42                                                                0.19   -0.65   -4.55   1.47
BD        +34  1056    AUR OB2    B0.5  14   9.87  173.40   -0.20  2.42                                                                0.19   -0.67   -3.46   1.41
LS V      +34    30    AUR OB2    B1    14  10.94  173.40   -0.20  2.42                                                                0.19   -0.62   -2.33   1.35
HDE          243018    AUR OB2    B1    12  10.70  173.50   -1.50  2.42                                                                0.30   -0.62   -2.90   1.68
HDE          242908    AUR OB2    O4.   14   9.04  173.47   -1.66  2.42    -7.5   1.8    25103     0.014  0.089    -1.086  0.105  G    0.28   -0.72   -4.65   1.77
HDE          242935    AUR OB2    O7.   14   9.43  173.65   -1.67  2.42     3.0   4.2                                                  0.20   -0.73   -4.02   1.53
HDE          242926    AUR OB2    O7.   14   9.35  173.72   -1.74  2.42    -8.0   7.5                                                  0.34   -0.65   -4.52   1.95
BD        +34  1074    AUR OB2    B0    14  10.50  173.90    0.30  2.42                                                                0.43   -0.51   -3.61   2.19
CUFFEY          256    NGC 1893   B2    14  11.86  173.60   -1.70  2.90                                                                0.18   -0.42   -1.72   1.26
CUFFEY          290    NGC 1893   B1.5  14  11.24  173.60   -1.70  2.90                                                                0.22   -0.60   -2.49   1.41
CUFFEY          301    NGC 1893   B1    14  10.98  173.60   -1.70  2.90                                                                0.17   -0.67   -2.63   1.29
CUFFEY          340    NGC 1893   B1    12  10.96  173.60   -1.70  2.90                                                                0.21   -0.56   -2.77   1.41
CUFFEY          344    NGC 1893   B1.5  14  11.24  173.60   -1.70  2.90                                                                0.25   -0.54   -2.58   1.50
CUFFEY          359    NGC 1893   B1    14  11.06  173.60   -1.70  2.90                                                                0.40   -0.42   -3.24   1.98
CUFFEY          374    NGC 1893   B1    14  11.23  173.60   -1.70  2.90                                                                0.25   -0.66   -2.62   1.53
CUFFEY          376    NGC 1893   B1    14  11.40  173.60   -1.70  2.90                                                                0.31   -0.65   -2.63   1.71
CUFFEY          377    NGC 1893   B1    14  11.30  173.60   -1.70  2.90                                                                0.21   -0.60   -2.43   1.41
CUFFEY          378    NGC 1893   B1    14  10.92  173.60   -1.70  2.90                                                                0.31   -0.60   -3.11   1.71
HD            40003    NGC 2129   B3     6   8.60  186.14   -0.58  1.46    26.0   6.0                                                  0.82   -0.08   -5.10   2.88
HDE          250241    NGC 2129   B3    10  10.10  186.60    0.10  1.46    11.0   6.0                                                  0.42   -0.47   -2.58   1.86
HDE          250290    NGC 2129   B3     6   7.38  186.62    0.14  1.46    16.8   1.3    28513     1.899  0.064    -0.909  0.088  G    0.61   -0.24   -5.69   2.25
BD        +23  1197    GEM OB1    B2    12  10.19  187.40    1.30  1.21    58.0  22.5                                                  0.15           -1.40   1.17
HDE          251311    GEM OB1    B1.5  12   8.79  187.44    0.86  1.21                                                                0.34   -0.51   -3.40   1.77
HDE          254042    GEM OB1    B0.5  12   8.92  187.66    3.45  1.21                                                                0.36   -0.58   -3.42   1.92
BD        +23  1200    GEM OB1    B3    10   9.84  187.60    1.30  1.21                                                                0.31           -2.11   1.53
HD            42087    GEM OB1    B2.5   6   5.76  187.88    1.87  1.21    16.0   3.8    29225     0.700  0.800    -1.600  1.000  H    0.20   -0.64   -5.74   1.08
HD            42474    GEM OB1    M2     4   7.29  188.04    2.36  1.21    16.0   3.8    29425    -0.400  0.800    -3.300  0.900  H    1.72           -3.12   0.00
HD            43384    GEM OB1    B3     4   6.25  188.12    3.63  1.21    13.2   1.8    29840     2.300  0.700    -1.200  0.900  H    0.45   -0.39   -5.94   1.77
HDE          255091    GEM OB1    B2    14   9.54  188.20    4.20  1.21                                                                0.22   -0.56   -2.26   1.38
HDE          255168    GEM OB1    B1    14   9.68  188.20    4.20  1.21                                                                0.26   -0.51   -2.30   1.56
HDE          253236    GEM OB1    B1    14   9.89  188.20    2.20  1.21                                                                0.19   -0.60   -1.88   1.35
HD            42543    GEM OB1    M1     2   6.41  188.35    2.30  1.21    21.5   1.8    29450     1.500  0.800    -1.800  1.000  H    2.25    2.48   -5.99   1.98
HD            43818    GEM OB1    B0     8   6.92  188.49    3.87  1.21    18.2   1.8    30046     1.299  0.038    -0.150  0.045  G    0.29   -0.69   -5.27   1.77
HDE          252321    GEM OB1    B1    14   9.25  187.08    2.04  1.21                                                                0.07   -0.82   -2.16   0.99
BD        +21  1107    GEM OB1    B2    10   9.05  188.60    0.11  1.21                                                                0.11           -2.42   1.05
HD            41690    GEM OB1    B1.5   9   7.71  188.73    0.85  1.21    16.6   1.8    29041     3.100  1.000    -2.600  1.200  H    0.22   -0.62   -4.06   1.35
HDE          255134    GEM OB1    B1    12   9.17  188.70    3.90  1.21                                                                0.36   -0.52   -3.11   1.86
HDE          255055    GEM OB1    O9.   14   9.38  188.70    3.90  1.21                                                                0.26   -0.70   -2.72   1.68
HDE          253591    GEM OB1    B1    14  10.06  188.70    2.30  1.21                                                                0.30   -0.55   -2.04   1.68
HD            43703    GEM OB1    B1    12   8.62  188.82    3.52  1.21     6.0   3.8    29979     1.521  0.086    -0.341  0.113  G    0.42   -0.53   -3.84   2.04
HD            43753    GEM OB1    B0.5   9   7.90  188.87    3.59  1.21    19.0   7.5    30015     1.534  0.046    -0.296  0.061  G    0.30   -0.64   -4.20   1.68
HD            43582    GEM OB1    B0    10   9.12  189.13    3.23  1.21    12.5   1.2                                                  0.81   -0.19   -4.63   3.33
HDE          254755    GEM OB1    O9.   14   8.84  189.23    3.45  1.21     9.0   3.8    29968     1.800  1.200     0.900  1.500  H    0.60   -0.44   -4.28   2.70
HD            43078    GEM OB1    B0    12   8.78  189.08    2.50  1.21                  29687     1.506  0.117    -0.773  0.166  G    0.35   -0.57   -3.59   1.95
HDE          253180    GEM OB1    B0.5  14   9.79  189.10    1.70  1.21                                                                0.26   -0.64   -2.25   1.62
HD            42475    GEM OB1    M1     4   6.58  189.21    1.70  1.21    17.0   3.8    29416     2.500  0.700    -1.100  0.900  H    2.30           -6.04   2.20
HDE          254577    GEM OB1    B0.5   9   9.08  189.34    3.09  1.21    16.0   4.9                                                  0.82   -0.18   -4.61   3.27
HD            42379    GEM OB1    B1     6   7.37  189.41    1.45  1.21     7.0   7.3    29360     1.200  0.800    -0.300  0.900  H    0.35   -0.58   -4.76   1.71
HDE          256035    GEM OB1    O9.   14   9.16  189.49    4.33  1.21                                                                0.55   -0.47   -3.81   2.55
HILTNER         510    GEM OB1    B1    14  11.50  189.40   -1.20  1.21                                                                0.61   -0.33   -1.53   2.61
HDE          255093AB  GEM OB1    B1.5  14   9.15  189.64    3.42  1.21                                                                0.32   -0.48   -2.98   1.71
HD            41117    GEM OB1    B2     2   4.63  189.82   -0.75  1.21    16.8   0.8    28716     3.500  0.600     0.500  0.800  H    0.28   -0.67   -7.17   1.38
HD            44139    GEM OB1    B0.5  14   8.79  189.91    3.63  1.21                                                                0.29   -0.58   -3.34   1.71
HDE          252325    GEM OB1    B2    14  10.80  189.80    0.40  1.21                                                                0.57   -0.45   -2.05   2.43
HDE          256276    GEM OB1    B1.5  14   9.24  189.99    4.28  1.21                                                                0.16   -0.69   -2.41   1.23
HD            42400    GEM OB1    B5     8   6.84  190.00    1.15  1.21    10.0   1.8    29367     3.300  0.800    -0.600  0.900  H    0.18   -0.44   -4.54   0.96
HD            42088    GEM OB1    O6.5  14   7.55  190.04    0.48  1.21    23.2   1.8    29216     2.283  0.035    -0.906  0.044  G    0.07   -0.89   -4.01   1.14
HD            43837    GEM OB1    B2     6   8.37  191.17    2.61  1.21    19.0   7.5    30041    -0.700  0.900    -0.300  1.200  H    0.74   -0.29   -4.81   2.76
HDE          253049    GEM OB1    B3    10   9.51  190.60    0.70  1.21                                                                0.14   -0.54   -1.93   1.02
HDE          253214    GEM OB1    B1.5  14   9.47  190.70    0.80  1.21    -6.0   7.5                                                  0.24   -0.53   -2.42   1.47
HD            42896    GEM OB1    B1.   14   8.59  190.82    1.25  1.21    -7.0  22.5    29587     3.339  0.048    -1.437  0.058  G   -0.07   -0.85   -2.37   0.54
HD            44637    MON OB1    B3    10   8.01  196.34    0.80  0.58    36.0   3.8    30389     2.078  0.056    -2.679  0.063  G    0.25   -0.54   -2.13   1.35
HD            45314    MON OB1    O9.    0   6.64  196.96    1.52  0.58    -1.9   3.8    30722     0.583  0.034    -0.149  0.038  G    0.15   -0.88   -3.50   1.35
HD            46883    MON OB1    B1    12   7.80  202.05    1.32  0.58    10.0   3.8    31542    -0.052  0.060    -1.792  0.081  G    0.41   -0.45   -3.02   2.01
HD            47839    MON OB1    O7.   14   4.65  203.07    2.30  0.58    28.4   1.5    31978     1.900  0.600    -1.700  0.700  H   -0.25   -1.06   -4.32   0.18
HD            47961    MON OB1    B2    14   7.47  203.16    2.39  0.58    23.4   1.8    32030     3.200  0.800    -3.700  1.000  H   -0.14   -0.76   -1.62   0.30
HD            46300    MON OB1    A0     6   4.50  204.43   -0.65  0.58    13.4   0.9    31216     3.400  0.700    -6.100  0.800  H    0.00   -0.18   -4.32   0.00
HD            48717    MON OB1    B1    14   7.63  208.90    0.21  0.58    40.0   3.8    32318    -1.639  0.036    -1.441  0.048  G    0.15   -0.52   -2.41   1.23
HD            47732    MON OB2    B1.5  12   8.11  203.08    2.15  1.21    17.5   3.8    31939     4.300  0.900    -2.600  1.200  H   -0.12   -0.73   -2.69   0.39
HD            47777    MON OB2    B2.5  12   7.94  203.25    2.13  1.21    13.0   3.8    31955     5.000  0.900    -3.600  1.200  H   -0.16   -0.84   -2.65   0.18
HD            45829    MON OB2    K0     4   6.62  203.58   -1.01  1.21    -0.2   3.8    30970     2.900  0.700     0.700  0.800  H    1.58    1.67   -5.18   1.38
HDE          259597    MON OB2    B0    14   8.57  210.66   -3.83  1.21    38.0   3.8                                                  0.14   -0.72   -2.91   1.06
HDE          262042    MON OB2    B2    14   8.98  211.65   -2.16  1.21     2.0   1.8                                                  0.09   -0.63   -2.42   0.99
HD            47417    MON OB2    B0    12   6.97  205.48    0.45  1.21    32.0   7.5    31787    -2.000  0.600    -2.800  0.700  H    0.01   -0.86   -4.38   0.93
HD            46966    MON OB2    O8.   14   6.88  205.94   -0.45  1.21    39.5   1.4    31567    -1.600  0.600    -1.200  0.600  H   -0.04   -0.93   -4.35   0.81
HD            47129    MON OB2    O8.5   0   6.08  206.00   -0.21  1.21    23.1   1.8    31646    -1.400  0.500    -1.300  0.600  H    0.06   -0.89   -5.45   1.11
HD            47088    MON OB2    B1    10   7.58  211.32   -3.15  1.21    21.0  22.5                                                 -0.03   -0.81   -3.52   0.69
HD            48099    MON OB2    O7.   14   6.38  206.34    0.90  1.21    28.6   2.8    32067    -1.700  0.600     1.800  0.600  H   -0.05   -0.95   -4.82   0.78
HDE          259172    MON OB2    B2    14  10.69  206.20   -1.90  1.21                                                                0.20   -0.58   -1.05   1.32
HD            46149    MON OB2    O8.5  14   7.61  206.22   -2.04  1.21    36.6   1.7    31128    -1.048  0.059    -1.317  0.073  G    0.19   -0.77   -4.31   1.50
HD            46106    MON OB2    B0    14   7.93  206.20   -2.09  1.21    21.5   3.4    31106    -1.370  0.070    -1.306  0.088  G    0.15   -0.77   -3.84   1.35
HD            46202    MON OB2    O9.   14   8.17  209.94   -3.84  1.21    28.9   3.4                                                  0.17   -0.76   -3.66   1.41
HD            46150    MON OB2    O5.   14   6.72  206.31   -2.07  1.21    35.6   1.7    31130    -1.100  0.041    -1.279  0.045  G    0.13   -0.82   -5.02   1.32
HDE          259105A   MON OB2    B1    14   9.36  209.93   -3.93  1.21    23.0   7.5                                                  0.18   -0.68   -2.38   1.32
HD            46056    MON OB2    O8.   14   8.19  209.96   -4.09  1.21    21.5   3.6                                                  0.18   -0.75   -3.70   1.47
JOHNSON          23    MON OB2    B2    14  11.21  206.40   -2.00  1.21                                                                0.26   -0.43   -0.71   1.50
HDE          259012A   MON OB2    B0.5  14   9.29  209.98   -4.04  1.21    -1.4   1.8                                                  0.18   -0.64   -2.51   1.38
STAR             11    MON OB2    B1    14   9.71  206.40   -2.10  1.21                                                                0.18   -0.70   -2.03   1.32
HD            46867    MON OB2    B0.5  11   8.30  206.44   -1.02  1.21    19.0   3.8    31513    -1.270  0.071    -0.625  0.086  G    0.22   -0.64   -3.62   1.50
HD            46223    MON OB2    O4.   14   7.25  206.44   -2.07  1.21    38.2   2.6    31149    -0.902  0.053    -1.361  0.060  G    0.22   -0.77   -4.76   1.59
HD            46485    MON OB2    O7.   14   8.26  206.90   -1.84  1.21    14.3   3.6    31303    -0.926  0.075    -1.306  0.084  G    0.33   -0.68   -4.08   1.92
HD            47240    MON OB2    B1     6   6.15  207.10   -0.65  1.21    33.0   3.8    31697    -1.200  0.600     0.500  0.700  H    0.15   -0.76   -5.38   1.11
HD            47032    MON OB2    B0    10   8.83  207.08   -1.11  1.21    10.0   3.8    31598    -1.392  0.084    -1.015  0.104  G    0.45   -0.57   -3.84   2.25
HD            47360    MON OB2    B0.5  14   8.19  207.33   -0.79  1.21    20.0   3.8    31739    -0.898  0.053    -2.441  0.064  G    0.13   -0.69   -3.46   1.23
HD            47382    MON OB2    B0    11   7.14  207.35   -0.77  1.21    27.0   3.8    31749    -1.098  0.036    -2.211  0.044  G    0.17   -0.76   -4.69   1.41
BD        +04  1392    MON OB2    B3    10   9.66  207.70   -0.10  1.21                                                                0.11           -1.69   0.93
HILTNER         591    MON OB2    B2    14  10.70  208.30   -1.10  1.21                                                                0.59   -0.33   -2.21   2.49
HD            46711    MON OB2    B3     8   9.10  210.44   -3.32  1.21    18.3   1.8                                                  0.87    0.01   -4.47   3.15
HD            46847    MON OB2    B0    10   8.96  210.57   -3.17  1.21    10.6   1.8                                                  0.67   -0.37   -4.37   2.91
HD            46573    MON OB2    O7.   10   7.95  208.73   -2.63  1.21    29.3   3.5    31348    -4.266  0.060    -5.861  0.067  G    0.33   -0.66   -4.39   1.92
HD            51509    MON OB3    B9     6   8.71  216.98   -0.34  2.42                                                                0.41    0.37   -4.47   1.26
HD            51452    MON OB3    B0.   10   8.05  217.41   -0.60  2.42    27.0   3.8                                                  0.13   -0.76   -5.16   1.29
LS VI     -04    19    MON OB3    O9.5  14  10.75  218.10   -0.40  2.42                                                                0.47   -0.49   -3.48   2.31
S         287     5    MON OB3    O9.5  14  10.82  218.10   -0.40  2.42                                                                0.44           -3.32   2.22
HD            52382    CMA OB1    B1     6   6.48  222.17   -2.15  1.06    51.0   3.8    33754    -1.511  0.040    -0.751  0.044  G    0.22   -0.78   -4.96   1.32
HD            53667    CMA OB1    B0.5  10   7.75  222.37   -0.86  1.06    38.0   3.8                                                  0.24   -0.71   -3.93   1.56
HD            54104    CMA OB1    B3     9   8.33  223.26   -0.86  1.06    19.1   1.8    34355    -0.759  0.045    -1.183  0.051  G    0.16   -0.49   -2.81   1.02
BD        -10  1839    CMA OB1    B2    14   9.77  223.90   -2.30  1.06                                                                0.34   -0.32   -2.09   1.74
HD            54662    CMA OB1    O6.5  14   6.21  224.17   -0.78  1.06    57.9   2.5    34536    -4.093  0.032    -0.552  0.031  G    0.03   -0.88   -4.93   1.02
BD        -11  1762    CMA OB1    B2    14  10.05  224.60   -2.50  1.06                                                                0.09   -0.54   -1.06   0.99
BD        -11  1761    CMA OB1    B2    14   8.97  224.60   -2.50  1.06                                                                0.05   -0.66   -2.02   0.87
HD            55879    CMA OB1    O9.5   9   6.00  224.86    0.44  1.06    32.6   0.8    34999    -3.200  0.600    -2.700  0.700  H   -0.18   -0.98   -4.48   0.36
BD        -11  1763    CMA OB1    B1.5  14   8.96  224.70   -2.50  1.06                                                                0.03   -0.70   -2.00   0.84
HD            55687    CMA OB1    B2    14   9.35  224.80    0.10  1.06                                                               -0.08   -0.74   -1.25   0.48
HD            54574    CMA OB1    B2    14   8.73  225.14   -1.41  1.06                  34499    -3.067  0.055    -3.581  0.061  G   -0.01   -0.67   -2.08   0.69
HD            54439    CMA OB1    B2    10   7.71  225.40   -1.68  1.06                  34443    -2.966  0.037    -2.799  0.042  G    0.04   -0.77   -3.25   0.84
HD            54306    CMA OB1    B2    14   8.79  225.52   -1.73  1.06    18.7   1.8    34395    -4.300  1.000    -4.900  1.100  H    0.01   -0.68   -2.08   0.75
HD            53623    CMA OB1    B0.5  13   8.00  225.47   -2.57  1.06                  34178    -2.925  0.047    -3.045  0.053  G   -0.06   -0.85   -2.78   0.66
HD            54879    CMA OB1    O9.5  14   7.66  225.55   -1.28  1.06    15.6   1.8    34612    -2.474  0.034    -1.931  0.038  G    0.00   -0.86   -3.36   0.90
HD            53975    CMA OB1    O7.5  14   6.47  225.80   -2.23  1.06    36.0   4.0    34297    -3.300  0.600    -2.500  0.700  H   -0.10   -0.98   -4.28   0.63
BD        -11  1820    CMA OB1    B3    10   9.44  225.80   -1.50  1.06                                                                0.25   -0.41   -2.03   1.35
WS              362    NGC 2414   B3.   10  12.34  230.00    0.30  3.18                                                                0.21   -0.55   -1.41   1.23
WS              453    NGC 2414   B0     8  10.66  230.60    1.50  3.18                                                                0.54   -0.54   -4.38   2.52
WS              428    NGC 2414   B2    14  11.77  230.70    1.00  3.18                                                                0.30   -0.60   -2.37   1.62
WS              427    NGC 2414   B1    14  11.66  230.80    1.00  3.18                                                                0.37   -0.56   -2.75   1.89
WS              377    NGC 2414   B2    14  11.89  230.90    0.00  3.18                                                                0.32   -0.48   -2.31   1.68
WS              419    NGC 2414   B2    14  12.14  231.10    0.50  3.18                                                                0.41   -0.28   -2.33   1.95
WS              400    NGC 2414   B2    14  11.00  231.10    0.20  3.18                                                                0.37   -0.45   -3.35   1.83
WS              404    NGC 2414   B0    14  11.79  231.10    0.20  3.18                                                                0.56   -0.32   -3.31   2.58
WS              510    NGC 2414   B2    14  12.91  231.20    2.00  3.18                                                                0.27   -0.49   -1.14   1.53
WS              365    NGC 2414   B1    14  11.33  231.30   -0.40  3.18                                                                0.50   -0.31   -3.47   2.28
STAR              2    NGC 2414   B1    12  10.80  231.40    2.00  3.18                                                                0.28   -0.61   -3.34   1.62
HD            60308    NGC 2414   B2     4   8.20  231.41    1.95  3.18    67.2   3.6    36727    -1.940  0.047    -0.503  0.049  G    0.42   -0.49   -6.12   1.80
WS              505    NGC 2414   B0    14  11.73  231.40    1.70  3.18                                                                0.30   -0.63   -2.59   1.80
WS              479    NGC 2414   B1    14  11.96  231.60    1.30  3.18                                                                0.57   -0.29   -3.05   2.49
WS              531    NGC 2414   B0    14  11.05  231.80    1.90  3.18                                                                0.32   -0.55   -3.33   1.86
HD            51283    COLL 121   B3     9   5.28  234.01   -9.33  0.55    38.0   3.8    33316    -4.733  0.036    -1.527  0.028  G   -0.19           -3.44   0.00
HD            50877    COLL 121   K3     4   3.88  235.10  -10.14  0.55    35.3   1.1    33152    -6.000  0.500    -1.000  0.400  H    1.72    1.87   -5.89   1.05
HD            53138    COLL 121   B3     2   3.04  235.67   -8.16  0.55    48.4   0.8    33977    -4.500  0.500     0.500  0.500  H   -0.09   -0.82   -5.83   0.15
HD            54669    COLL 121   B2    14   6.64  236.46   -7.07  0.55    57.0  22.5    34489    -6.000  0.600     0.200  0.600  H   -0.18   -0.80   -2.26   0.18
HD            53344    COLL 121   B2    14   6.86  236.88   -8.57  0.55    24.0   7.7    34041    -3.900  0.600    -1.800  0.400  H   -0.16   -0.72   -2.10   0.24
HD            54605    COLL 121   F8     2   1.84  238.53   -8.20  0.55    34.3   0.8    34444    -4.200  0.500    -1.000  0.400  H    0.68    0.52   -7.27   0.39
HD            54224    COLL 121   B2    13   6.60  238.52   -8.66  0.55    41.0  16.0    34331    -5.000  0.025    -1.751  0.020  G   -0.18   -0.75   -2.30   0.18
HD            52877A   COLL 121   M0     4   3.46  239.28  -10.21  0.55    22.5   0.7    33856    -6.800  0.600    -3.400  0.500  H    1.74    1.86   -5.40   0.14
HD            56876    COLL 121   B2    13   6.45  239.73   -6.57  0.55    22.0   7.1    35326    -1.456  0.024    -1.021  0.022  G   -0.15   -0.60   -2.54   0.27
HD            55857    COLL 121   B0.5  14   6.11  239.93   -7.59  0.55    33.0  22.5    34924    -6.600  0.500    -0.300  0.500  H   -0.26   -0.99   -2.67   0.06
HD            55019    COLL 121   B2    14   7.30  240.83   -8.92  0.55    25.0   3.7    34601    -4.600  0.700    -2.000  0.600  H   -0.17   -0.74   -1.63   0.21
HD            55985    COLL 121   B2    10   6.32  242.66   -8.86  0.55    24.0   7.5    34954    -5.700  0.500    -1.800  0.500  H   -0.18           -2.58   0.18
HD            58350A   COLL 121   B5     2   2.44  242.74   -6.43  0.55    41.1   1.8    35904    -7.600  0.600    -0.200  0.500  H   -0.09   -0.71   -6.31   0.03
JOHNSON          39    NGC 2362   B2    14   9.78  235.40   -8.90  1.21                                                               -0.09   -0.67   -1.08   0.45
HD            57060AB  NGC 2362   O7.    2   4.98  237.95   -5.30  1.21    13.5   3.8    35412    -3.700  0.500    -1.300  0.500  H   -0.15   -1.01   -5.94   0.51
HD            57192    NGC 2362   B3    10   6.81  238.36   -5.38  1.21    18.0   5.9    35461    -6.600  0.600     0.400  0.400  H   -0.18   -0.74   -3.67   0.06
HD            57061    NGC 2362   O9.    8   4.39  238.30   -5.48  1.21    43.0   3.8    35415    -4.200  0.600     0.100  0.500  H   -0.14   -0.99   -6.51   0.48
CD        -24  5182    NGC 2362   B2    14   9.32  238.20   -5.60  1.21    15.0   7.5                                                 -0.12   -0.76   -1.46   0.36
CP        -24  2213    NGC 2362   B1.5  14   8.77  238.20   -5.60  1.21                                                               -0.15   -0.87   -1.95   0.30
CD        -24  5175    NGC 2362   B2    14   8.78  238.20   -5.60  1.21    42.0   7.5                                                 -0.15   -0.87   -1.91   0.27
CD        -24  5180    NGC 2362   B1    14   8.21  238.20   -5.60  1.21    47.0   7.5                                                 -0.17   -0.91   -2.48   0.27
JOHNSON          14    NGC 2362   B2    14   9.60  238.20   -5.60  1.21                                                               -0.12   -0.73   -1.18   0.36
HD            57370AB  NGC 2367   B0.5  14   8.74  235.60   -3.80  2.20    28.0   4.8                                                  0.08   -0.76   -4.16   1.18
STAR              2B   NGC 2367   B1    14   9.68  235.60   -3.80  2.20                                                                0.08   -0.68   -3.16   1.12
HD            57236    NGC 2367   O8.   14   8.75  235.64   -4.02  2.20    19.0   3.8    35493    -3.109  0.084    -0.659  0.080  G    0.20   -0.73   -4.60   1.63
BD        -21  1882    NGC 2367   B2    12  10.32  235.70   -3.80  2.20    62.3   3.8                                                  0.05   -0.75   -2.37   0.97
BD        -21  1881    NGC 2367   B1    14   9.80  235.70   -3.80  2.20    46.0   5.8                                                  0.04   -0.76   -2.92   1.00
NGC       39     23    NGC 2439   B2    12  11.25  241.80   -1.90  3.50                                                                0.20   -0.59   -2.79   1.32
NGC       39      4    NGC 2439   B2    14  10.68  241.80   -1.90  3.50                                                                0.18   -0.62   -3.30   1.26
NGC       39      5    NGC 2439   B1    11  10.77  241.80   -1.90  3.50                                                                0.24   -0.61   -3.45   1.50
HD            60284    NGC 2439   B1.    8   9.11  242.22   -4.15  3.50                  36668    -4.790  0.062    -0.664  0.051  G    0.15   -0.78   -4.78   1.17
HD            60479    NGC 2439   O9.    0   8.41  242.43   -4.03  3.50                  36756    -4.788  0.057    -0.714  0.048  G    0.35   -0.66   -6.26   1.95
CP        -27  2143    NGC 2439   B0.5  10   9.39  242.50   -4.30  3.50                                                                0.29   -0.64   -5.04   1.71
HD            60369    NGC 2439   O9.   10   8.13  242.68   -4.30  3.50    85.0  13.0    36706    -4.622  0.049    -0.733  0.043  G    0.03   -0.87   -5.58   0.99
HD            60196    NGC 2439   B0.5  10   8.97  242.95   -4.65  3.50                  36646    -6.878  0.072    -0.580  0.060  G    0.02   -0.86   -4.65   0.90
HD            61709    NGC 2439   B2     6   8.39  246.02   -4.54  3.50                                                                0.22   -0.40   -5.53   1.20
HD            63423    NGC 2439   B1     6   7.86  246.17   -2.63  3.50                  38029    -6.302  0.041    -1.309  0.035  G    0.29   -0.61   -6.39   1.53
HD            61851    NGC 2439   B0    12   8.97  246.27   -4.52  3.50                                                                0.09   -0.77   -4.92   1.17
CP        -33  1682    NGC 2439   O9.   12   9.84  246.40   -4.40  3.50                                                                0.42   -0.57   -5.04   2.16
CD        -31  4911    NGC 2439   B1.5   6   8.90  246.45   -4.44  3.50                  37418    -3.916  0.083    -0.344  0.075  G    0.16   -0.76   -4.90   1.08
HD            62058    NGC 2439   G0     2   6.61  246.43   -4.43  3.50    62.7   0.4    37415    -3.925  0.029    -0.336  0.027  G    1.17    0.94   -7.52   1.41
CD        -31  4916    NGC 2439   M2     4   8.99  246.46   -4.41  3.50    63.9  30.0    37433    -3.926  0.059    -0.409  0.055  G    2.22    2.30   -5.57   1.84
CP        -31  1781    NGC 2439   B1    10   9.41  246.70   -4.60  3.50                                                                0.20   -0.61   -4.69   1.38
CD        -32  4257    NGC 2439   B2    14  10.60  247.00   -5.10  3.50                                                                0.10   -0.70   -3.14   1.02
HD            61827    NGC 2439   B3     2   7.68  247.12   -5.07  3.50                  37334    -3.884  0.061    -0.497  0.054  G    0.56   -0.28   -7.14   2.10
HD            62844    NGC 2439   B2     2   8.04  247.39   -4.03  3.50                                                                0.71   -0.30   -7.35   2.67
CP        -32  1689    NGC 2439   B0.5  10  10.15  247.30   -4.70  3.50                                                                0.33   -0.59   -4.40   1.83
HD            62150    NGC 2439   B4     2   7.67  247.32   -4.84  3.50    54.0  22.5    37444    -3.922  0.036    -0.358  0.031  G    0.53   -0.32   -7.06   2.01
WS              709    NGC 2439   B0    14   9.89  247.70   -4.40  3.50                                                                0.16   -0.75   -4.21   1.38
CP        -32  1734    NGC 2439   B3     2   8.89  248.20   -4.50  3.50                                                                1.08    0.11   -7.49   3.66
HD            64639    PUP OB1    B1    10   9.65  242.00    1.50  2.01                                                                0.19   -0.79   -3.22   1.35
HD            64219    PUP OB1    B2.5  10   9.74  242.00    0.90  2.01                                                               -0.07   -0.78   -2.23   0.45
HD            63005    PUP OB1    O6.   14   9.11  242.60   -0.87  2.01                  37875    -3.500  0.800    -0.100  0.600  H   -0.02   -0.95   -3.28   0.87
CD        -25  5184    PUP OB1    B2    14   9.80  242.60    0.60  2.01                                                                0.03   -0.57   -2.53   0.81
CD        -25  5158    PUP OB1    B2    14  10.32  242.81    0.23  2.01                                                               -0.01   -0.69   -1.89   0.69
HD            63359    PUP OB1    B1    14   9.53  242.89   -0.69  2.01                                                               -0.01   -0.86   -2.74   0.75
CD        -26  4955    PUP OB1    O5.    0  10.52  242.70   -0.90  2.01                                                                0.33   -0.74   -2.92   1.92
CP        -25  2974    PUP OB1    B0.5  14  10.15  242.80    0.30  2.01                                                                0.08   -0.76   -2.45   1.08
HD            63735    PUP OB1    B1    14   9.76  242.75   -0.14  2.01    57.0  30.0    38182    -3.657  0.073    -0.936  0.064  G    0.08   -0.78   -2.78   1.02
CP        -26  2560    PUP OB1    B1    14   9.94  242.90   -0.90  2.01                                                                0.08   -0.73   -2.60   1.02
HD            64568    PUP OB1    O3.   14   9.39  243.14    0.71  2.01    77.0   3.0    38548    -3.831  0.068     1.742  0.063  G    0.11   -0.86   -3.39   1.26
HD            64315    PUP OB1    O6.   14   9.21  243.16    0.36  2.01    28.0  11.0    38430    -3.619  0.065    -1.531  0.061  G    0.22   -0.74   -3.90   1.59
CD        -26  5129    PUP OB1    O7.    0  10.73  243.30    0.40  2.01                                                                0.29   -0.70   -2.59   1.80
MUNCH            84    PUP OB1    B1    14  11.00  243.60   -0.40  2.01                                                                0.28   -0.64   -2.14   1.62
MUNCH            85    PUP OB1    B2.   14  11.08  243.70   -0.50  2.01                                                                0.43   -0.42   -2.45   2.01
CD        -26  5285    PUP OB1    O9.5  14  10.70  244.00    1.50  2.01                                                                0.35   -0.59   -2.77   1.95
WS              851    PUP OB1    B0    14  11.42  244.20    0.30  2.01                                                                0.68   -0.47   -3.04   2.94
WS              865    PUP OB1    B0    14  10.68  244.80    0.20  2.01                                                                0.25   -0.77   -2.49   1.65
HD            64972    PUP OB1    B6     8   7.19  245.16   -0.02  2.01                                                               -0.12   -0.57   -4.33   0.00
CP        -28  2561    PUP OB1    O7.    0   9.97  245.50   -0.10  2.01                                                                0.16   -0.79   -2.96   1.41
CD        -27  4835    PUP OB1    B0    14  10.17  245.50    0.80  2.01    21.0  22.5                                                  0.16   -0.71   -2.73   1.38
WS              885    PUP OB1    B0    14  10.83  245.70    0.20  2.01                                                                0.38   -0.62   -2.73   2.04
CD        -25  5191    PUP OB2    B1.   14  11.10  242.30    0.80  3.18                                                                0.21   -0.78   -2.83   1.41
CD        -25  5215    PUP OB2    B0.5  14  11.78  243.10    0.60  3.18                                                                0.21   -0.71   -2.21   1.47
CD        -25  5202    PUP OB2    B1.5  14  11.09  243.10    0.50  3.18                                                                0.26   -0.53   -2.96   1.53
CD        -26  5126    PUP OB2    B0.5  14  11.38  243.20    0.40  3.18                                                                0.29   -0.70   -2.85   1.71
CD        -26  5117    PUP OB2    B1    14  11.29  243.40    0.30  3.18                                                                0.44   -0.50   -3.33   2.10
CD        -28  5114    PUP OB2    B0    12  10.17  245.30    0.00  3.18                                                                0.21   -0.69   -3.88   1.53
HD            66788    PUP OB2    O9.   14   9.46  245.40    2.10  3.18                                                               -0.09   -0.93   -3.69   0.63
HD            65087    PUP OB2    O9.   14  10.00  245.44   -0.04  3.18                                                                0.18           -3.96   1.44
CP        -27  2710    PUP OB2    B2    10  10.11  245.50    1.40  3.18                                                                0.04   -0.73   -3.25   0.84
WS              897    PUP OB2    B0.5  14  11.18  245.60    0.50  3.18                                                                0.29   -0.66   -3.05   1.71
CD        -28  5227    PUP OB2    B0.5  14  11.66  245.70    0.50  3.18                                                                0.34   -0.58   -2.72   1.86
WS              908    PUP OB2    B0.5  14  11.63  245.80    0.60  3.18                                                                0.35   -0.62   -2.78   1.89
CD        -28  5164    PUP OB2    B1    12  11.60  246.10   -0.10  3.18                                                                0.21   -0.60   -2.33   1.41
HD            55958    COLL 140   B2    12   6.57  243.20   -9.28  0.29    28.0   3.8    34937    -6.326  0.024    -2.898  0.026  G   -0.16   -0.75   -0.99   0.24
HD            58325    COLL 140   B2    13   6.59  243.53   -6.89  0.29     7.0   3.8    35887    -6.300  0.600    -2.900  0.500  H   -0.20           -0.85   0.12
HD            59890    COLL 140   G0     6   4.64  244.88   -5.94  0.29    19.0  10.4    36514    -6.300  0.500   -10.000  0.400  H    0.92    0.66   -3.34   0.66
HD            58766    COLL 140   B2    14   6.30  245.07   -7.25  0.29    10.3   1.8    36045    -8.200  0.500    -5.700  0.400  H   -0.18   -0.70   -1.20   0.18
HD            59550    COLL 140   B2    14   5.76  245.04   -6.54  0.29     8.0   3.8    36362    -8.786  0.031    -5.998  0.027  G   -0.20   -0.75   -1.68   0.12
HD            58286    COLL 140   B2    14   5.38  245.27   -7.87  0.29    21.3   1.8    35855    -7.600  0.500    -4.900  0.400  H   -0.19   -0.71   -2.09   0.15
CP        -35  2117    PUP OB3    O7.    0   8.80  253.60   -0.30  1.46                                                                0.32           -3.91   1.89
CP        -35  2105    PUP OB3    O9.5  12   9.19  253.60   -0.40  1.46                                                                0.44           -3.85   2.22
CP        -35  2212    PUP OB3    O9.5  12   9.17  254.48   -0.05  1.46    35.0  11.0                                                  0.32   -0.67   -3.51   1.86
HD            68217    VELA OB2   B2    13   5.20  260.07   -5.96  0.39     8.0   3.8    39961    -9.417  0.034    -7.844  0.031  G   -0.20           -2.89   0.12
HD            63922    VELA OB2   B0    10   4.11  260.29  -10.16  0.39    24.0   1.8    38164   -10.100  0.500     0.300  0.500  H   -0.18   -1.01   -4.22   0.36
HD            63578    VELA OB2   B1.5  12   5.27  260.36  -10.53  0.39    34.0   7.5    38020    -8.700  0.500     0.700  0.500  H   -0.13   -0.85   -3.06   0.36
HD            63949    VELA OB2   B1.5  12   5.84  260.72  -10.39  0.39    25.2   1.8    38159   -10.100  0.500     1.800  0.500  H   -0.15           -2.43   0.30
HD            64318    VELA OB2   B3    10   6.54  261.21  -10.27  0.39    27.0   3.8    38345    -9.100  0.500     1.900  0.500  H   -0.11           -1.70   0.27
HD            69302    VELA OB2   B2    13   5.80  262.10   -6.15  0.39    20.0   7.5    40357   -13.800  0.500    -1.500  0.500  H   -0.13   -0.79   -2.50   0.33
HD            64760    VELA OB2   B0.5   6   4.24  262.17  -10.40  0.39    41.0   3.8    38518    -7.500  0.400    -1.400  0.500  H   -0.14   -0.99   -4.06   0.33
HD            68243C   VELA OB2   B1    12   4.25  262.87   -7.70  0.39     9.7   7.5                                                 -0.24   -0.90   -3.78   0.06
HD            65930    VELA OB2   B2    14   6.84  262.89   -9.71  0.39    18.0   7.5    39013    -6.900  0.500    -3.600  0.600  H   -0.12           -1.49   0.36
HD            69144    VELA OB2   B2.5  12   5.12  263.00   -6.89  0.39    25.0   7.5    40285   -14.300  0.500    -3.000  0.500  H   -0.15   -0.62   -3.06   0.21
HD            66765    VELA OB2   B2    14   6.62  263.18   -9.12  0.39    24.0   3.8    39371    -9.300  0.600    -2.200  0.700  H   -0.15   -0.76   -1.62   0.27
HD            68324    VELA OB2   B1    12   5.24  263.45   -7.96  0.39     5.0   7.5    39970   -11.500  0.500    -0.200  0.500  H   -0.22           -2.85   0.12
HD            72108A   VELA OB2   B2    12   5.32  265.14   -5.28  0.39    29.0   3.8    41616   -10.050  0.042    -1.913  0.038  G   -0.14   -0.78   -2.95   0.30
HD            73882    VELA OB1   O8.5  14   7.19  260.31    0.67  1.46    21.0   6.5    42433    -5.000  0.900    -0.400  0.900  H    0.40   -0.57   -5.76   2.13
HD            73634    VELA OB1   A7     2   4.14  262.18   -1.12  1.46    19.3   0.5    42312   -13.800  0.400    -2.500  0.500  H    0.10    0.13   -6.68   0.00
HD            72576    VELA OB1   B2     7   8.37  262.16   -2.48  1.46                                                                0.41   -0.46   -4.22   1.77
HD            72648    VELA OB1   B2.5   9   7.62  262.23   -2.48  1.46                  41878    -7.419  0.031    -1.552  0.031  G    0.13   -0.60   -4.19   0.99
HD            75655    VELA OB1   B2    10   7.89  262.46    1.39  1.46     0.0  22.5    43346    -6.677  0.036    -1.689  0.036  G   -0.03   -0.78   -3.56   0.63
HD            75759    VELA OB1   O9.   14   5.98  262.93    1.28  1.46    23.4   3.8    43392    -6.600  0.400    -2.400  0.400  H   -0.10   -0.94   -5.44   0.60
HD            75724    VELA OB1   B2    10   7.70  262.85    1.21  1.46    28.0   4.0                                                 -0.07   -0.82   -3.63   0.51
HD            73420    VELA OB1   B0    10   8.84  262.88   -1.95  1.46                                                                0.14   -0.75   -3.30   1.32
CP        -44  2827    VELA OB1   B2    10   9.89  263.30   -2.10  1.46                                                                0.23           -2.34   1.41
CP        -44  2758    VELA OB1   B1    14  10.33  263.30   -2.80  1.46                                                                0.25           -2.02   1.53
HD            76341    VELA OB1   O9.    0   7.16  263.53    1.52  1.46    26.0   3.6    43702    -5.987  0.035    -1.935  0.034  G    0.31   -0.64   -5.49   1.83
HD            73568    VELA OB1   B0.5  10   8.33  263.91   -2.50  1.46                  42288    -5.300  0.700    -0.500  0.700  H    0.31   -0.56   -4.26   1.77
HD            75211    VELA OB1   O8.    8   7.50  264.08   -0.45  1.46    20.0  30.0    43125   -10.700  0.600    -1.800  0.700  H    0.41   -0.65   -5.48   2.16
HD            74194    VELA OB1   O8.5   6   7.54  264.04   -1.95  1.46    20.0   7.3    42587    -9.415  0.035    -2.250  0.036  G    0.23   -0.78   -4.90   1.62
CP        -45  2718    VELA OB1   B2    10   9.10  264.06   -2.77  1.46                                                                0.18   -0.64   -2.98   1.26
HD            75860AB  VELA OB1   B1.5   4   7.59  264.14    0.27  1.46    16.8   3.6    43443    -6.782  0.037    -1.432  0.037  G    0.73   -0.25   -6.02   2.79
CD        -43  4690    VELA OB1   O7.5   0   9.54  264.20    0.20  1.46                                                                0.87   -0.26   -4.82   3.54
CP        -44  2920    VELA OB1   B2.5   8   8.48  264.33   -2.02  1.46                                                                0.39   -0.50   -4.11   1.77
HD            76031    VELA OB1   B0.5  12   8.99  264.55    0.27  1.46                                                                0.50   -0.44   -4.17   2.34
HD            74371    VELA OB1   B5     4   5.20  264.57   -1.98  1.46    24.2   1.8    42679    -7.600  0.400    -1.600  0.500  H    0.23   -0.55   -6.55   0.93
CD        -44  4865    VELA OB1   O9.5   0   9.43  264.70   -0.40  1.46    36.0   3.8                                                  0.72   -0.28   -4.45   3.06
HD            73658    VELA OB1   B2     8   6.86  264.68   -3.13  1.46                  42316    -8.126  0.021    -1.883  0.021  G    0.06   -0.79   -4.80   0.84
CD        -45  4355    VELA OB1   B1    14   9.47  264.80   -2.90  1.46    19.0  11.6                                                  0.17   -0.63   -2.64   1.29
CD        -45  4351AB  VELA OB1   B0.5  14   8.85  264.80   -2.90  1.46    22.3   1.1                                                  0.18   -0.60   -3.35   1.38
HD            73903    VELA OB1   B1.5  12   9.00  264.84   -2.91  1.46     9.0  17.6                                                  0.19   -0.56   -3.14   1.32
CD        -45  4352    VELA OB1   B2    12   8.91  264.80   -2.90  1.46    23.0   8.2                                                  0.15   -0.64   -3.08   1.17
CD        -45  4394    VELA OB1   B2    14  10.13  264.90   -2.60  1.46    78.0  22.5                                                  0.18   -0.60   -1.95   1.26
HD            74677    VELA OB1   B1    10   8.62  265.23   -2.20  1.46    23.0   3.8                                                  0.22   -0.55   -3.64   1.44
HD            75149    VELA OB1   B4     2   5.45  265.46   -1.67  1.46    26.4   1.8    43082    -6.900  0.500    -0.800  0.500  H    0.27   -0.61   -6.60   1.23
HD            74180    VELA OB1   F0     2   3.85  265.41   -2.93  1.46    17.8   2.7    42570    -7.200  0.400    -2.400  0.500  H    0.69    0.28   -8.47   1.50
CP        -45  3131    VELA OB1   B0.5  10   8.93  265.51   -0.94  1.46                                                                0.37   -0.62   -3.84   1.95
CP        -45  2896    VELA OB1   B2    14   9.98  265.40   -2.50  1.46                                                                0.07   -0.57   -1.77   0.93
HD            75276    VELA OB1   F2     4   5.76  265.73   -1.72  1.46    32.0   3.8    43148    -6.500  0.500     0.300  0.500  H    0.55    0.35   -7.46   2.40
CD        -45  4635    VELA OB1   B0.5  10   8.99  265.74   -0.90  1.46    21.0   3.8                                                  0.41   -0.51   -3.90   2.07
HD            75309    VELA OB1   B0    14   7.84  265.92   -1.90  1.46     7.0   3.2                                                  0.02   -0.85   -3.94   0.96
CP        -45  3218    VELA OB1   O9.5   8   8.92  266.25   -0.85  1.46                                                                0.80   -0.18   -5.20   3.30
HD            75821    VELA OB1   B0     6   5.10  266.38   -1.52  1.46    19.0  15.0    43413    -4.700  0.500     0.300  0.500  H   -0.21   -0.98   -5.90   0.18
CP        -46  3054    VELA OB1   B2    12   9.62  266.73   -2.25  1.46                                                                0.11   -0.64   -2.25   1.05
HD            75534    VELA OB1   B1.5   6   7.81  267.14   -2.54  1.46                  43260    -5.700  0.600    -0.300  0.600  H    0.40   -0.52   -4.81   1.80
HD            75991    VELA OB1   B0.5  14   8.98  267.23   -2.07  1.46     1.0  13.5                                                  0.13   -0.76   -3.07   1.23
CP        -46  3272    VELA OB1   B0.5   6   9.06  267.30   -1.10  1.46                                                                0.81   -0.22   -4.94   3.18
HD            76535    VELA OB1   O9.5  10   8.58  267.49   -1.52  1.46    31.0   7.1                                                  0.40   -0.62   -4.34   2.10
CP        -47  2896    VELA OB1   B1    10   9.65  267.40   -1.70  1.46                                                                0.49           -3.42   2.25
HD            77718    VELA OB1   B0     6   8.46  267.61    0.00  1.46    20.4  30.0    44385    -5.828  0.066    -1.444  0.065  G    0.70   -0.22   -5.27   2.91
HD            76556    VELA OB1   O5.5  14   8.20  267.65   -1.63  1.46    20.4  12.0                                                  0.41   -0.66   -4.78   2.16
HD            78785    VELA OB1   B0    10   8.62  268.13    0.97  1.46                                                                0.51   -0.35   -4.63   2.43
VDBERGH          36    CAR OB1    B1    14  10.17  284.20   -0.20  2.01                                                                0.01   -0.72   -2.16   0.81
HD            90615    CAR OB1    B0.5   8   8.21  284.37    0.21  2.01    -9.0  15.0                                                  0.25   -0.65   -4.84   1.53
HD            90489    CAR OB1    F5     6   8.63  284.39   -0.07  2.01                                                                0.66    0.48   -3.76   0.87
HD            90273    CAR OB1    O7.    0   9.07  284.24   -0.25  2.01    -5.0   2.0                                                  0.17   -0.83   -3.89   1.44
HD            90187    CAR OB1    B1     8   8.68  284.37   -0.60  2.01                                                                0.30   -0.84   -4.46   1.62
HD            90831    CAR OB1    B2    10   9.40  284.50    0.30  2.01   -12.0  30.0                                                  0.35   -0.54   -3.89   1.77
HD            90832    CAR OB1    B1    10   9.11  284.50    0.20  2.01                                                                0.31   -0.55   -4.12   1.71
HD            90706    CAR OB1    B3     2   7.06  284.52    0.00  2.01    -2.3   3.1    51150    -8.153  0.045    -0.505  0.044  G    0.47           -6.29   1.83
HD            90578    CAR OB1    B0.5  13   9.32  284.53   -0.25  2.01                  51063    -8.129  0.091    -0.730  0.085  G    0.08   -0.77   -3.28   1.08
WS             1536    CAR OB1    B0.5  14  10.07  284.50   -0.60  2.01                                                                0.13   -0.72   -2.68   1.23
HDE          302840    CAR OB1    B2    14   9.69  284.70    0.07  2.01                                                                0.16   -0.52   -3.03   1.20
EVANS            80    CAR OB1    B0.5  14  10.32  284.60    0.00  2.01                                                                0.15   -0.67   -2.49   1.29
CP        -57  3254    CAR OB1    B1    14  10.64  284.60    0.00  2.01                                                                0.25   -0.57   -2.41   1.53
CP        -57  3261    CAR OB1    B1.   14   9.93  284.60    0.00  2.01                                                                0.26   -0.75   -3.15   1.56
HD            90772    CAR OB1    F0     2   4.70  284.59    0.01  2.01    -0.5   1.0    51192    -8.085  0.036    -0.740  0.037  G    0.52    0.12   -7.81   0.99
CP        -57  3263    CAR OB1    B0.5  14   9.86  284.60    0.00  2.01    -2.5   3.5                                                  0.18   -0.64   -3.04   1.38
CP        -57  3265A   CAR OB1    B0.5  14   9.62  284.60    0.00  2.01                                                                0.14   -0.70   -3.16   1.26
CP        -57  3265B   CAR OB1    B0.5  14  10.32  284.60    0.00  2.01                                                                0.15   -0.67   -2.49   1.29
HD            90707    CAR OB1    B1    10   8.60  284.60   -0.10  2.01     0.6   3.8                                                  0.30   -0.61   -4.60   1.68
HD            89497    CAR OB1    B2    10  10.32  284.62   -2.22  2.01                                                                0.38   -0.54   -3.06   1.86
HDE          302838    CAR OB1    B1    14  10.04  284.70    0.00  2.01                                                                0.27   -0.59   -3.07   1.59
HD            90987    CAR OB1    B1    10   9.60  284.80    0.00  2.01                                                                0.14   -0.68   -3.12   1.20
WS             1569    CAR OB1    B1    10   9.77  284.90   -0.60  2.01                                                                0.34   -0.49   -3.55   1.80
HD            91093    CAR OB1    M2     4   7.76  285.00   -0.10  2.01     9.4   0.5                                                  2.16           -5.38   1.62
HD            90801    CAR OB1    B1.5  10   9.47  285.00   -0.60  2.01                                                                0.21   -0.59   -3.43   1.38
HD            91764    CAR OB1    B1     8   8.76  285.33    0.75  2.01                                                                0.23   -0.66   -4.17   1.41
HD            90313    CAR OB1    B1     6   8.37  285.20   -1.82  2.01    19.2   0.6    50919    -7.940  0.061    -0.732  0.061  G    0.35   -0.59   -4.86   1.71
HD            90087    CAR OB1    O9.    8   7.78  285.23   -2.13  2.01    -2.0   3.8                                                 -0.02   -0.92   -4.70   0.96
HDE          302897    CAR OB1    O9.5   0  10.09  285.42   -1.08  2.01    19.7   3.8                                                  0.49   -0.55   -3.80   2.37
HD            90075    CAR OB1    B0.5  10   8.88  285.43   -2.51  2.01                                                                0.10   -0.76   -3.78   1.14
HD            91572    CAR OB1    O6.   14   8.20  285.59   -0.05  2.01                                                                0.05   -0.91   -4.40   1.08
HD            91619    CAR OB1    B7     2   6.15  285.56   -0.05  2.01     7.0   3.8    51676    -8.120  0.029    -0.852  0.028  G    0.34   -0.43   -6.57   1.20
HD            90382    CAR OB1    M3     4   7.45  285.68   -2.36  2.01   -10.8   1.3                                                  2.21           -5.73   1.66
HD            91850    CAR OB1    B1    10   9.10  285.70    0.10  2.01    -9.0   7.5                                                  0.15   -0.68   -3.65   1.23
HD            91824    CAR OB1    O7.   14   8.16  285.83    0.05  2.01   -15.0   7.5    51773    -8.700  0.800    -0.600  0.700  H   -0.06   -0.93   -4.11   0.75
HD            91533    CAR OB1    A2     4   6.03  285.73   -0.50  2.01    10.0   3.8    51623    -6.916  0.022    -1.099  0.021  G    0.31   -0.07   -6.36   0.87
HDE          305154    CAR OB1    O7.    0  10.20  285.73   -2.36  2.01                                                                0.12   -0.82   -2.64   1.32
HD            92144    CAR OB1    B0.5  10   9.06  285.80    0.50  2.01                                                                0.37   -0.51   -4.41   1.95
HD            92060    CAR OB1    B2     7   8.56  285.84    0.36  2.01                                                                0.37   -0.56   -4.61   1.65
HDE          303056    CAR OB1    B1.5  10   9.69  285.90    0.32  2.01                                                                0.09   -0.71   -2.85   1.02
CP        -57  3502    CAR OB1    M0     4   7.44  285.90    0.10  2.01   -13.5   1.9                                                  2.02           -5.41   1.33
HD            91943    CAR OB1    B0.5   6   6.71  285.82    0.10  2.01    -7.0   3.8    51857    -8.358  0.027    -0.813  0.026  G    0.07           -5.77   0.96
HD            92504    CAR OB1    O8.5  14   8.42  285.92    0.99  2.01   -30.0  22.5    52182    -8.329  0.056     0.270  0.053  G   -0.05   -0.95   -3.88   0.78
HDE          303143    CAR OB1    A1     2   8.62  285.97    0.83  2.01                                                                1.17    0.17   -6.32   3.42
VDBERGH          42B   CAR OB1    B0    14   9.70  285.90    0.40  2.01                                                                0.08   -0.73   -2.96   1.14
HD            91969    CAR OB1    B0     6   6.51  285.85    0.08  2.01    -2.0   3.8    51866    -8.415  0.023    -0.828  0.026  G    0.01           -5.85   0.84
HD            92007    CAR OB1    B0     8   8.26  285.90    0.10  2.01   -15.0   7.5                                                  0.17   -0.71   -4.67   1.41
CP        -57  3506B   CAR OB1    B1    10   9.21  285.90    0.10  2.01   -11.0   7.5                                                  0.03           -3.18   0.87
HD            91983    CAR OB1    B1    10   8.59  285.94    0.05  2.01    -2.0  22.5                                                  0.04           -3.83   0.90
HD            91765    CAR OB1    B2     8   8.97  285.94   -0.36  2.01                                                                0.26   -0.61   -3.99   1.44
HD            92420    CAR OB1    B0.5  12   8.77  286.06    0.67  2.01                                                                0.28   -0.64   -4.43   1.68
HD            92383    CAR OB1    B0.5  14   9.35  286.15    0.42  2.01                                                                0.07   -0.80   -3.22   1.05
VDBERGH          40C   CAR OB1    B1.5   8   9.97  286.10   -0.70  2.01                                                                0.67   -0.25   -4.25   2.70
HD            92206    CAR OB1    O7.    0   7.61  286.29   -0.17  2.01   -10.0   3.8                                                  0.13   -0.80   -5.26   1.35
HD            92061    CAR OB1    B1.5  10   9.00  286.20   -0.50  2.01                                                                0.07   -0.74   -3.48   0.96
HDE          305218    CAR OB1    B2    14  10.43  286.25   -1.87  2.01                                                               -0.01           -1.78   0.69
HDE          305234    CAR OB1    B2    14  10.44  286.30   -2.14  2.01                                                                0.01   -0.60   -1.83   0.75
HD            92693    CAR OB1    A2     2   6.99  286.30    0.70  2.01     0.5   1.3                                                  1.07    0.46   -7.59   3.06
HD            92207    CAR OB1    A0     2   5.47  286.41   -0.28  2.01    -8.5   3.8    52004    -8.000  0.500    -0.900  0.500  H    0.51   -0.18   -7.55   1.50
VDBERGH          40B   CAR OB1    B2     8  10.39  286.30   -0.80  2.01                                                                0.50   -0.34   -3.29   2.16
HD            93025    CAR OB1    B2.   10   9.53  286.40    1.20  2.01                                                                0.09   -0.71   -3.01   1.02
HDE          303173    CAR OB1    B1.5  14  10.37  286.47    0.02  2.01                                                                0.01   -0.74   -1.93   0.78
HDE          303175    CAR OB1    B1.5  10   9.42  286.47   -0.06  2.01                                                                0.10   -0.77   -3.15   1.05
WS             1714    CAR OB1    B1.5  14  10.89  286.40   -0.10  2.01                                                                0.39   -0.49   -2.55   1.92
HD            91651    CAR OB1    O9.   14   8.86  286.55   -1.72  2.01   -31.0   6.7    51681    -6.852  0.055    -1.699  0.055  G   -0.01   -0.92   -3.53   0.87
HDE          305301    CAR OB1    B2    14  10.90  286.70   -2.04  2.01                                                                0.22           -2.00   1.38
HD            92982    CAR OB1    B1     8   8.79  286.70    0.45  2.01     2.0   3.8    52411    -7.619  0.093    -0.614  0.087  G    0.38   -0.65   -4.59   1.86
HDE          303250    CAR OB1    M3     4   8.96  286.82    0.76  2.01    -7.0   4.5                                                  2.50           -5.33   2.77
HDE          303251    CAR OB1    B1     6   8.90  286.89    0.78  2.01                                                                0.48   -0.50   -4.72   2.10
HDE          305371    CAR OB1    O9.   14  10.32  286.89   -1.59  2.01                                                                0.26           -2.88   1.68
HD            91826A   CAR OB1    B2    10   8.10  286.82   -1.77  2.01                                                               -0.10   -0.75   -3.84   0.42
HD            92739    CAR OB1    B1     9   8.61  286.98   -0.39  2.01                                                                0.06   -0.76   -3.81   0.90
WS             1762    CAR OB1    B2    14  10.26  286.90   -0.40  2.01                                                                0.04   -0.69   -2.10   0.84
HD            92725    CAR OB1    B0    10   8.23  287.02   -0.48  2.01                                                                0.09   -0.74   -4.46   1.17
HDE          303216    CAR OB1    B1    14  10.82  286.99   -0.88  2.01                                                                0.16           -1.96   1.26
CD        -58  3503    CAR OB1    B1    14   9.55  287.45   -0.46  2.01                                                                0.04   -0.78   -2.87   0.90
WS             1774    CAR OB1    B2    14  10.28  287.00   -0.30  2.01                                                                0.05   -0.72   -2.11   0.87
WS             1778    CAR OB1    B2    14  10.57  287.00   -0.30  2.01                                                                0.12   -0.65   -2.03   1.08
HD            93002    CAR OB1    B2    10   9.49  287.16   -0.22  2.01                                                                0.03   -0.75   -2.84   0.81
HD            92964    CAR OB1    B2.5   2   5.36  287.24   -0.38  2.01    -2.3   1.8    52405    -6.800  0.500    -1.000  0.500  H    0.27   -0.67   -7.45   1.29
CD        -59  3211    CAR OB1    B1.5  10   8.84  285.02   -1.84  2.01                                                               -0.02   -0.84   -3.37   0.69
HD            93026    CAR OB1    B2    10   9.66  287.22   -0.29  2.01                                                                0.03   -0.80   -2.67   0.81
WS             1795    CAR OB1    B1.5  14  10.31  287.20   -0.50  2.01                                                                0.15   -0.58   -2.41   1.20
HDE          303225    CAR OB1    B1.5  14   9.94  287.27   -0.80  2.01                                                                0.03   -0.67   -2.42   0.84
HD            94024    CAR OB1    O8.   14   8.73  287.41    1.27  2.01                                                                0.14   -0.84   -4.14   1.35
HD            93190    CAR OB1    B0.   12   8.57  287.39   -0.32  2.01                                                                0.32   -0.78   -4.81   1.86
HD            92741    CAR OB1    B1     8   7.26  287.37   -1.11  2.01    -3.0  22.5                                                 -0.01   -0.84   -4.95   0.69
WS             1745    CAR OB1    B2    10   9.84  287.30   -1.20  2.01                                                               -0.08   -0.82   -2.16   0.48
HD            92451    CAR OB1    B0    14   9.00  287.33   -1.56  2.01     2.0  22.5                                                 -0.06   -0.88   -3.24   0.72
VDBERGH          43    CAR OB1    B1    14  11.30  287.40    0.00  2.01                                                                0.29   -0.64   -1.87   1.65
WS             1842    CAR OB1    B1    14  10.67  287.40   -0.30  2.01                                                                0.18   -0.62   -2.17   1.32
WS             1840    CAR OB1    B1    14  10.91  287.40   -0.50  2.01                                                                0.20   -0.59   -1.99   1.38
CP        -58  2611    CAR OB1    O7.5  14   9.63  287.51   -0.61  2.01                                                                0.28           -3.66   1.77
WS             1790    CAR OB1    B2    14  10.78  287.40   -1.00  2.01                                                                0.06   -0.72   -1.64   0.90
HD            92877    CAR OB1    B2    10   8.50  287.44   -1.00  2.01                                                               -0.02   -0.70   -3.68   0.66
WS             1763    CAR OB1    B2    14  11.18  287.40   -1.20  2.01                                                                0.15   -0.61   -1.51   1.17
CP        -59  2438    CAR OB1    B2    10  10.67  287.40   -1.40  2.01                                                                0.23   -0.65   -2.26   1.41
HD            93342    CAR OB1    B1     5   9.08  287.56   -0.36  2.01    -9.0   5.2                                                  0.63   -0.36   -4.99   2.55
HDE          305479    CAR OB1    B1    14  10.84  287.52   -1.77  2.01                                                                0.16   -0.58   -1.94   1.26
HD            93420    CAR OB1    M4     6   7.18  287.66   -0.41  2.01     1.1   3.2                                                  1.94    1.86   -5.24   0.90
HD            92743    CAR OB1    B3    10   9.33  287.71   -1.72  2.01                                                                0.00   -0.49   -2.79   0.60
HD            93890    CAR OB1    B0.5   4   9.08  287.76    0.31  2.01    -5.0   5.5                                                  0.79   -0.25   -5.56   3.12
HD            93281    CAR OB1    M1     4   7.90  287.77   -0.86  2.01     0.5   1.9                                                  1.80           -3.62   0.00
HD            94369    CAR OB1    B0.5   2   7.37  287.86    1.08  2.01   -16.0   7.5                                                  0.25   -0.37   -5.65   1.50
HD            94304    CAR OB1    B5     4   6.86  287.81    0.90  2.01     2.9   3.2    53109    -7.216  0.039    -0.648  0.037  G    0.50   -0.31   -6.46   1.80
HD            93009    CAR OB1    B5     6   6.63  287.87   -1.53  2.01                                                                0.00   -0.56   -5.19   0.30
HD            92555    CAR OB1    O8.5  14   9.14  287.85   -2.36  2.01                                                               -0.04   -0.93   -3.19   0.81
HD            93873    CAR OB1    B0.5   4   7.82  287.99   -0.19  2.01   -26.4  30.0                                                  0.46   -0.54   -5.83   2.13
HD            93795    CAR OB1    B9     4   8.56  287.97   -0.31  2.01   -12.0   8.4                                                  0.79   -0.02   -5.30   2.34
HD            93620    CAR OB1    B2     9   9.15  287.95   -0.60  2.01                                                                0.12   -0.57   -3.39   1.02
HD            94370    CAR OB1    O6.5  10   7.96  288.07    0.63  2.01                                                                0.08   -0.82   -4.73   1.17
HD            93737    CAR OB1    A0     2   5.96  288.04   -0.66  2.01   -20.5   2.4    52827    -8.153  0.022    -0.938  0.021  G    0.27   -0.30   -6.34   0.78
WS             1914    CAR OB1    B1    14  11.26  288.00   -0.80  2.01                                                                0.16   -0.65   -1.52   1.26
CP        -59  2704    CAR OB1    B2    14  11.25  287.63   -0.01  2.01                                                                0.20           -1.59   1.32
HD            93576    CAR OB1    B0.5  14   9.57  288.05   -0.87  2.01   -21.0  30.0                                                  0.25   -0.69   -3.54   1.59
HD            92704    CAR OB1    B0    14   9.06  288.11   -2.56  2.01                                                               -0.03   -0.87   -3.27   0.81
HDE          303492    CAR OB1    O9.    0   8.85  288.12    0.40  2.01     8.2  30.0                                                  0.56   -0.51   -5.25   2.58
WS             1949    CAR OB1    B2    14  10.48  288.20   -0.70  2.01                                                                0.00   -0.70   -1.76   0.72
HDE          305560    CAR OB1    O9.5  10   9.75  288.16   -1.33  2.01   -37.2  30.0    52697    -4.825  0.123    -1.660  0.118  G    0.36   -0.64   -3.75   1.98
HD            94230    CAR OB1    B0.5   7   7.80  288.40   -0.32  2.01   -21.0   4.7                                                  0.37   -0.60   -5.58   1.86
HD            94096    CAR OB1    M2     4   7.40  288.33   -0.59  2.01     0.9   1.8    52991    -6.736  0.033    -0.994  0.032  G    2.24           -6.03   1.91
HD            93911    CAR OB1    B2     8   8.40  288.36   -0.83  2.01    -9.0   5.4                                                  0.23   -0.52   -4.47   1.35
HD            93843    CAR OB1    O5.   10   7.34  288.31   -0.90  2.01    -9.0   5.7                                                  0.02   -0.93   -5.17   0.99
HD            93858    CAR OB1    B1    10   9.07  288.49   -1.22  2.01                                                                0.18   -0.69   -3.77   1.32
HD            94345    CAR OB1    B0.5  12   9.01  288.58   -0.46  2.01                                                                0.07   -0.77   -3.56   1.05
HD            94599    CAR OB1    M4     4   8.15  289.20   -1.40  2.01     5.2   2.3                                                  2.06           -4.41   1.04
TR 16            21    TR 16      O9.    0  10.93  287.00    0.00  2.10                                                                0.47   -0.54   -3.00   2.31
TR 16            23    TR 16      O7.    0   9.97  287.00    0.00  2.10                                                                0.38   -0.60   -3.72   2.07
TR 16            31    TR 16      O9.    0  10.44  287.00    0.00  2.10                                                                0.27   -0.67   -2.89   1.71
TR 16            34    TR 16      O5.    0   9.31  287.00    0.00  2.10                                                                0.23           -3.93   1.62
TR 16           110    TR 16      O8.    0   9.31  287.00    0.00  2.10                                                                0.31           -4.17   1.86
TR 16           112    TR 16      O5.    0   9.29  287.00    0.00  2.10                                                                0.32           -4.22   1.89
TR 16             3    TR 16      O9.    0  10.17  287.00    0.00  2.10                                                                0.21           -2.98   1.53
TR 16             9    TR 16      O9.    0   9.70  287.00    0.00  2.10                                                                0.23           -3.51   1.59
TR 16            10    TR 16      O8.    0  10.08  287.00    0.00  2.10                                                                0.19   -0.78   -3.04   1.50
HD            93160    TR 16      O6.   10   7.81  287.51   -0.59  2.10                                                                0.17           -5.25   1.44
HD            93161AB  TR 16      O6.5  14   7.84  287.51   -0.59  2.10                                                                0.22           -5.37   1.59
HD            93250    TR 16      O3.   14   7.38  287.51   -0.54  2.10    -3.0   4.6    52558    -7.753  0.052    -0.564  0.051  G    0.15   -0.83   -5.62   1.38
HD            93403    TR 16      O5.   10   7.28  287.54   -0.34  2.10    -9.3   3.8    52628    -6.651  0.031    -1.324  0.030  G    0.21   -0.76   -5.90   1.56
HDE          303308    TR 16      O3.   14   8.17  287.66   -0.61  2.10    -1.0   7.5                                                  0.13   -0.80   -4.77   1.32
HD            93204    TR 16      O5.   14   8.42  287.63   -0.71  2.10     8.5   7.5                                                  0.10   -0.88   -4.43   1.23
HD            93205    TR 16      O3.   14   7.75  287.63   -0.71  2.10     3.6   3.8                                                  0.05   -0.91   -4.95   1.08
CP        -59  2603    TR 16      O7.   14   8.77  287.24   -0.26  2.10                                                                0.14           -4.20   1.35
CP        -59  2600    TR 16      O6.   14   8.61  287.22   -0.23  2.10                                                                0.21           -4.57   1.56
TR 14            21    TR 14      O9.    0  10.88  287.00    0.00  2.78                                                                0.34           -3.26   1.92
HD            93129B   TR 14      O3.   14   8.90  287.48   -0.57  2.78                                                                0.22           -4.91   1.59
CP        -58  2620    TR 14      O6.5  14   9.27  287.50   -0.61  2.78                                                                0.18           -4.42   1.47
HD            93128    TR 14      O3.   14   8.77  287.48   -0.57  2.78   -10.0   8.6                                                  0.24   -0.76   -5.10   1.65
HD            93129A   TR 14      O3.    0   7.30  287.40   -0.60  2.78                                                                0.22           -6.51   1.59
HDE          303304    TR 15      O8.   14   9.67  287.81   -0.48  3.04                                                                0.40   -0.69   -4.88   2.13
HD            93249    TR 15      O9.   10   8.42  287.48   -0.36  3.04                                                                0.08           -5.14   1.14
CR        228    21    COLL 228   O9.   14   9.31  287.00   -1.00  2.01                                                                0.02   -0.86   -3.17   0.96
CR        228    98    COLL 228   O5.    0  10.00  287.00   -1.00  2.01                                                                0.68   -0.42   -4.49   2.97
CR        228    18    COLL 228   O9.    0  11.07  287.00   -1.00  2.01                                                                0.25   -0.70   -2.10   1.65
HDE          305534    COLL 228   O9.    0   9.67  287.77   -0.89  2.01   -64.0  24.9                                                  0.13   -0.75   -3.14   1.29
HDE          305536    COLL 228   O9.   14   8.94  287.74   -1.01  2.01   -16.0  30.0                                                  0.05   -0.82   -3.63   1.05
CR        228    97    COLL 228   O5.   14  10.36  287.00   -1.00  2.01                                                                0.51   -0.64   -3.62   2.46
HD            93206    COLL 228   O9.7   6   6.24  287.67   -0.94  2.01   -36.0   7.5    52526    -6.920  0.030    -1.639  0.032  G    0.13   -0.84   -6.57   1.29
HD            93130    COLL 228   O6.   10   8.06  287.64   -0.86  2.01   -13.0   7.5                                                  0.22   -0.71   -5.05   1.59
HD            93027    COLL 228   O9.5  14   8.90  287.68   -1.13  2.01    -7.0   1.9                                                  0.00   -0.86   -3.52   0.90
HD            93028    COLL 228   O9.   14   8.36  287.77   -1.21  2.01   -25.0   7.5    52444    -6.000  0.800    -0.900  0.700  H   -0.06   -0.95   -3.88   0.72
HDE          305523    COLL 228   O9.    8   8.49  287.73   -0.90  2.01    -3.0   3.1                                                  0.18   -0.76   -4.47   1.44
HD            93222    COLL 228   O7.   10   8.11  287.80   -1.02  2.01   -11.0   3.6                                                  0.05   -0.84   -4.49   1.08
HD            93146    COLL 228   O6.5  14   8.45  287.74   -1.05  2.01   -11.0   6.8                                                  0.03   -0.91   -4.12   1.05
HDE          305539    COLL 228   O8.   14   9.90  288.01   -0.88  2.01   -19.0   3.0                                                  0.27   -0.74   -3.36   1.74
HD            93632    COLL 228   O4.   10   8.34  288.10   -0.87  2.01   -24.0   4.3                                                  0.32   -0.72   -5.10   1.92
HD            95862    CAR OB2    B0    10   9.13  289.20    1.10  1.79     1.9   7.5                                                  0.37   -0.51   -4.15   2.01
HD            95357    CAR OB2    B0.5  12   8.90  289.28    0.23  1.79                                                                0.05   -0.82   -3.36   0.99
HDE          305771    CAR OB2    B2    12   9.64  289.49   -0.47  1.79                                                                0.19   -0.56   -2.92   1.29
VDBERGH          46D   CAR OB2    B2    14  11.38  289.50    0.10  1.79                                                                0.18   -0.61   -1.15   1.26
VDBERGH          46A   CAR OB2    B0    14  10.46  289.50    0.10  1.79                                                                0.21   -0.68   -2.34   1.53
VDBERGH          46B   CAR OB2    B2    14  11.33  289.50    0.10  1.79                                                                0.21   -0.61   -1.29   1.35
VDBERGH          46C   CAR OB2    B2    14  11.34  289.50    0.10  1.79                                                                0.21   -0.58   -1.28   1.35
HD            96042    CAR OB2    O9.5  14   8.23  289.68    0.62  1.79                                                                0.18   -0.78   -4.48   1.44
HD            95880    CAR OB2    B5     6   6.87  289.63    0.29  1.79     3.4   1.2    53996    -6.309  0.035    -1.188  0.034  G    0.32   -0.36   -5.66   1.26
HD            95540    CAR OB2    A0     6   7.91  289.68   -0.33  1.79                                                                0.38    0.03   -4.47   1.11
HD            95496    CAR OB2    B2     9   9.41  289.60   -0.40  1.79                                                                0.28   -0.51   -3.36   1.50
HD            96261    CAR OB2    B0.5  10   7.78  289.88    0.44  1.79    -4.0   7.5    54184    -6.644  0.075    -0.921  0.078  G    0.14   -0.72   -4.75   1.26
HDE          305947    CAR OB2    B0    14   9.27  289.88    0.13  1.79                                                                0.10   -0.78   -3.20   1.20
HD            94963    CAR OB2    O6.5  10   7.18  289.83   -1.81  1.79    -3.8   0.8                                                 -0.09   -0.96   -4.75   0.66
HD            96248    CAR OB2    B1     4   6.55  289.93    0.30  1.79   -30.3   2.1    54179    -6.896  0.030    -1.117  0.032  G    0.16   -0.74   -5.86   1.14
HD            96159    CAR OB2    B1.5   8   7.81  289.87    0.26  1.79                  54122    -6.254  0.044    -1.261  0.045  G    0.11   -0.71   -4.48   1.02
HD            96918    CAR OB2    G0     2   3.91  290.14    1.27  1.79     6.0   0.3    54463    -5.400  0.500    -0.000  0.500  H    1.22    0.94   -9.00   1.65
HDE          305936    CAR OB2    B2.   14  10.10  290.02    0.48  1.79                                                                0.10   -0.64   -2.19   1.02
HD            95687    CAR OB2    M2     4   7.35  290.10   -0.96  1.79    -8.4   1.0                                                  2.12           -5.18   1.26
HD            96880    CAR OB2    B1     6   7.57  290.16    0.88  1.79   -16.0   9.5    54448    -6.771  0.066    -0.719  0.069  G    0.46   -0.52   -5.83   2.13
HD            96622    CAR OB2    O9.5  12   8.91  290.16    0.57  1.79                                                                0.12   -0.86   -3.62   1.26
HD            96638    CAR OB2    O8.    0   8.57  290.22    0.46  1.79                                                                0.20   -0.84   -4.23   1.53
HD            96415    CAR OB2    B2     9   9.01  290.10    0.20  1.79                                                                0.08   -0.68   -3.16   0.90
HD            96060    CAR OB2    B2     8   8.56  290.15   -0.42  1.79                                                                0.14   -0.69   -3.79   1.08
HD            95950    CAR OB2    M2     6   6.75  290.27   -0.78  1.79   -27.8  30.0    54021    -7.300  0.700    -1.900  0.700  H    2.04           -5.71   1.19
HD            96670    CAR OB2    O8.    0   7.51  290.20    0.40  1.79   -10.0  12.2    54358    -6.706  0.043    -1.061  0.045  G    0.04   -0.82   -4.81   1.05
HD            96263    CAR OB2    B1    10   8.60  290.26   -0.29  1.79                                                                0.08   -0.75   -3.69   1.02
HD            96715    CAR OB2    O4.   14   8.26  290.34    0.33  1.79                                                                0.07   -0.92   -4.18   1.17
HD            97521    CAR OB2    B2    14   9.59  290.40    1.60  1.79                                                                0.03   -0.77   -2.49   0.81
HD            97471    CAR OB2    B0    14   9.28  290.43    1.62  1.79     1.0   7.5                                                  0.00   -0.87   -2.89   0.90
HD            96810    CAR OB2    B4.    8   8.70  290.40    0.00  1.79                                                                0.25   -0.49   -3.80   1.23
HD            96264    CAR OB2    O9.5  12   7.60  290.40   -0.80  1.79   -33.0   4.6    54175    -6.597  0.049    -1.255  0.047  G   -0.07   -0.93   -4.36   0.69
HD            97368    CAR OB2    B1     8   8.52  290.56    1.09  1.79                                                                0.19   -0.66   -4.04   1.29
HD            96308    CAR OB2    B1    10   8.82  290.55   -0.90  1.79                                                               -0.02   -0.81   -3.17   0.72
HD            97013    CAR OB2    B2     8   8.88  290.60    0.10  1.79                                                                0.23   -0.49   -3.80   1.41
HD            96945    CAR OB2    B1.5  10   8.73  290.64    0.01  1.79                                                                0.23   -0.52   -3.98   1.44
HD            96829    CAR OB2    B2     8   7.30  290.74   -0.44  1.79   -13.3   3.6                                                  0.23   -0.65   -5.32   1.35
HD            97166    CAR OB2    O7.5  10   7.87  290.74    0.19  1.79    -4.0  30.0                                                  0.05   -0.78   -4.48   1.08
HD            97913    CAR OB2    B0.5  12   8.79  290.84    1.41  1.79   -13.0   7.5    54930    -6.068  0.071    -0.617  0.075  G    0.03   -0.86   -3.41   0.93
HD            97557    CAR OB2    B2     8   7.22  290.76    0.84  1.79    -8.0   6.2    54764    -8.516  0.028    -1.849  0.030  G    0.01   -0.71   -4.74   0.69
CP        -59  3120    CAR OB2    B5     9  10.22  290.80    0.10  1.79                                                                0.33   -0.24   -2.46   1.41
HD            97253    CAR OB2    O5.5  10   7.09  290.86    0.09  1.79     1.0   4.0                                                  0.17   -0.80   -5.60   1.42
HD            96946    CAR OB2    O6.   14   8.47  290.80   -0.34  1.79    11.0   3.8                                                  0.22   -0.76   -4.39   1.59
HD            96899    CAR OB2    B0    14   9.22  290.85   -0.56  1.79                                                                0.09   -0.76   -3.22   1.17
HD            97381    CAR OB2    B1    10   8.37  290.95    0.14  1.79                                                                0.06   -0.75   -3.86   0.96
HD            97284    CAR OB2    B0     0   8.83  291.02   -0.23  1.79                                                                0.13   -0.80   -3.76   1.32
HDE          306111    CAR OB2    B2    14  10.10  290.98   -0.64  1.79                                                                0.17   -0.75   -2.40   1.23
HD            97966    CAR OB2    O6.5  14   8.80  291.03    1.20  1.79   -14.0   3.8                                                  0.10   -0.89   -3.70   1.23
HD            97534A   CAR OB2    F0     2   4.60  290.99    0.24  1.79    -8.4   0.8    54751    -6.457  0.037    -0.504  0.031  G    0.55    0.03   -7.69   1.02
HD            97434    CAR OB2    O8.    0   8.07  291.11   -0.15  1.79   -20.0   7.5                                                  0.16   -0.76   -4.61   1.41
HD            97581    CAR OB2    B1    10   8.86  291.23   -0.14  1.79    -3.0   7.5                                                  0.26   -0.62   -3.97   1.56
HDE          306157    CAR OB2    B1    14  10.35  291.16    0.31  1.79                                                                0.47   -0.45   -3.11   2.19
HDE          306097    CAR OB2    O9.   10   8.85  291.13   -0.38  1.79   -15.0   3.8                                                  0.66   -0.34   -5.30   2.88
HD            97352    CAR OB2    B2    12   9.60  291.10   -0.60  1.79                                                                0.15   -0.63   -2.84   1.17
HDE          306234    CAR OB2    B2    14  10.16  291.27    1.11  1.79   -16.0   7.5                                                  0.28   -0.41   -2.67   1.56
HD            97707    CAR OB2    B2     6   8.06  291.33   -0.11  1.79     1.0   3.8                                                  0.47   -0.36   -5.16   1.95
CP        -60  2666    CAR OB2    B2    10  10.39  291.20   -0.10  1.79                                                                0.26   -0.53   -2.38   1.50
CP        -60  2671    CAR OB2    B2.5  10  10.27  291.20   -0.20  1.79                                                                0.29   -0.46   -2.53   1.53
CP        -60  2673    CAR OB2    B2.5  10  10.57  291.20   -0.20  1.79                                                                0.30   -0.48   -2.26   1.56
HD            97319    NGC 3576   O7.5  10   8.50  291.18   -0.57  2.53    -8.0   4.1                                                  0.25   -0.63   -5.20   1.68
HD            97484    NGC 3576   O8.   14   8.42  291.28   -0.50  2.53    -7.0  30.0                                                  0.31   -0.67   -5.46   1.86
CP        -60  2641    NGC 3576   B0    14  10.88  291.30   -0.70  2.53   -26.0   7.0                                                  0.36   -0.72   -3.12   1.98
HD            97499    NGC 3576   B0.5  14   9.22  291.38   -0.70  2.53   -32.0  11.0                                                  0.06   -0.78   -3.82   1.02
HDE          306205    NGC 3576   B1.5  14  10.05  291.50   -0.60  2.53                                                                0.11   -0.64   -3.05   1.08
HD            99897    CRU OB1    O6.   14   8.32  293.61   -1.28  2.01    -3.0   3.8    56021    -6.683  0.057    -0.522  0.061  G    0.18   -0.79   -4.67   1.47
HD            99898    CRU OB1    B0    14   9.36  293.76   -1.55  2.01   -30.0  10.0                                                  0.34   -0.62   -4.08   1.92
HD           100355    CRU OB1    B2.5  10   9.22  294.02   -1.06  2.01                                                               -0.01   -0.70   -2.93   0.63
HD           100199    CRU OB1    B1    10   8.10  293.94   -1.49  2.01   -22.0   7.5    56191    -5.828  0.037    -0.533  0.040  G    0.00   -0.85   -4.32   0.90
HD            99953    CRU OB1    B2     2   6.43  293.93   -2.13  2.01     2.0   1.8    56050    -6.489  0.030    -1.248  0.028  G    0.32   -0.63   -6.59   1.50
CD        -60  3623    CRU OB1    B2    10   8.16  294.00    0.10  2.01                                                                0.00           -4.08   0.72
HD           100840    CRU OB1    B2     6   8.14  294.05    0.00  2.01                  56563    -6.821  0.066    -0.882  0.066  G    0.17   -0.92   -4.43   1.05
HD            99944    CRU OB1    B1    14   9.07  294.09   -2.42  2.01                                                               -0.08   -0.75   -3.11   0.66
HD           101007    CRU OB1    M2     4   7.02  294.10    0.40  2.01   -13.2   3.3                                                  1.82    1.18   -4.50   0.00
HD           100930    CRU OB1    M2     4   7.85  294.10    0.30  2.01   -19.3   2.6                                                  1.93           -4.54   0.87
HD           100915    CRU OB1    B2    12   8.57  294.15    0.11  2.01                                                               -0.04           -3.55   0.60
CP        -60  3134    CRU OB1    B2    13  10.42  294.10    0.00  2.01                                                                0.04           -1.94   0.84
CP        -60  3143    CRU OB1    B1.5  14  10.29  294.10    0.00  2.01                                                                0.02           -2.04   0.81
CD        -60  3629    CRU OB1    B2    13   9.07  294.21   -0.07  2.01                                                                0.01   -0.63   -3.20   0.75
HD           100243    CRU OB1    B0.5  14   9.95  294.14   -1.74  2.01                                                                0.09   -0.74   -2.68   1.11
HD           100099    CRU OB1    O9.   10   8.10  294.14   -2.34  2.01    -1.0  22.5    56134    -6.542  0.047    -1.160  0.046  G    0.12   -0.79   -4.68   1.26
VDBERGH          51    CRU OB1    B0.5  14  10.21  294.20   -1.90  2.01                                                                0.08   -0.72   -2.39   1.08
HD           100263    CRU OB1    B2.   10   9.68  294.22   -1.92  2.01                                                                0.08   -0.78   -2.83   0.99
CP        -62  2125    CRU OB1    B1.5  14  11.37  294.50   -1.60  2.01                                                                0.12   -0.61   -1.26   1.11
CP        -62  2124    CRU OB1    B2    11  11.04  294.50   -1.60  2.01                                                                0.12   -0.73   -1.56   1.08
HD           100530    CRU OB1    B1.5  14   9.30  294.56   -2.31  2.01                                                                0.07   -0.67   -3.18   0.96
CP        -62  2140    CRU OB1    B2    14  10.82  294.60   -1.60  2.01                                                                0.12   -0.68   -1.78   1.08
HD           101070    CRU OB1    B2    10   8.96  294.75   -1.47  2.01    -3.0   1.5                                                  0.00   -0.76   -3.28   0.72
HDE          308815    CRU OB1    B0.5  14   9.65  294.79   -1.59  2.01    -5.0   7.5                                                  0.10   -0.77   -3.01   1.14
HDE          308816    CRU OB1    B1.5  14  11.05  294.78   -1.65  2.01                                                                0.09   -0.66   -1.49   1.02
HD           101084    CRU OB1    B1.5  14   9.65  294.82   -1.66  2.01   -10.0   6.3                                                  0.05   -0.81   -2.77   0.90
HD           101008    CRU OB1    O9.   14   9.14  294.77   -1.72  2.01    -7.0   8.3                                                 -0.02   -0.88   -3.22   0.84
CP        -62  2166A   CRU OB1    B2    14  10.83  294.80    1.70  2.01                                                                0.11   -0.49   -1.74   1.05
HD           101826    CRU OB1    B3    10   8.73  294.91    0.28  2.01                                                               -0.02   -0.26   -3.33   0.54
HD           101332    CRU OB1    B0.5   7   7.63  294.90   -1.20  2.01     1.2   3.8                                                  0.07   -0.79   -4.82   0.93
HD           101223    CRU OB1    O8.   14   8.68  294.87   -1.49  2.01     1.2   3.8                                                  0.17   -0.72   -4.28   1.44
HD           101190    CRU OB1    O6.   14   7.32  294.78   -1.49  2.01    -8.0   5.9    56757    -6.169  0.052    -0.874  0.053  G    0.06   -0.83   -5.31   1.11
HD           101131    CRU OB1    O6.   14   7.13  294.78   -1.62  2.01   -14.0   8.2    56726    -6.068  0.034    -0.986  0.034  G    0.04   -0.88   -5.44   1.05
CP        -62  2167    CRU OB1    B2    14  10.66  294.80   -1.60  2.01                                                                0.11   -0.57   -1.91   1.05
CP        -62  2156    CRU OB1    B0    14   9.63  294.80   -1.60  2.01     3.0   7.5                                                  0.04   -0.82   -2.91   1.02
CP        -62  2158    CRU OB1    B1    10   9.28  294.86   -1.61  2.01   -11.0   7.5                                                  0.04   -0.86   -3.14   0.90
CP        -62  2153    CRU OB1    B1    14  10.21  294.80   -1.60  2.01    12.0   7.5                                                  0.00   -0.81   -2.09   0.78
HDE          308817    CRU OB1    B1.5  14  10.69  294.87   -1.64  2.01                                                                0.06   -0.67   -1.76   0.93
HD           101191    CRU OB1    O8.   14   8.48  294.91   -1.68  2.01    -2.0   4.8                                                  0.08   -0.84   -4.21   1.17
HD           101205    CRU OB1    O7.   10   6.48  294.98   -1.69  2.01   -25.0  22.5    56769    -6.400  1.500    -0.300  1.200  H    0.07   -0.82   -6.18   1.14
HD           101545A   CRU OB1    O9.5   6   6.38  294.88   -0.81  2.01    -5.3   7.5    56961    -6.340  0.038    -1.112  0.029  G    0.01   -0.87   -6.07   0.93
CP        -62  2194    CRU OB1    B0.5  14   9.58  294.90   -1.50  2.01                                                                0.06   -0.75   -2.96   1.02
HDE          308807    CRU OB1    B1    14  11.52  295.03   -1.49  2.01                                                                0.25   -0.26   -1.53   1.53
HDE          308810    CRU OB1    B1    14   9.67  294.99   -1.57  2.01                                                                0.07   -0.68   -2.84   0.99
HD           101298    CRU OB1    O6.   14   8.07  294.94   -1.69  2.01     1.0   5.5    56833    -6.035  0.040    -0.931  0.044  G    0.09   -0.82   -4.65   1.20
HDE          308826    CRU OB1    B2    10  10.20  295.02   -1.67  2.01                                                                0.15           -2.49   1.17
CP        -62  2189    CRU OB1    B1.5  14  10.58  294.90   -1.70  2.01                                                                0.15           -2.14   1.20
HD           101436    CRU OB1    O6.5  14   7.67  295.04   -1.71  2.01    -3.0   4.3    56897    -5.654  0.043    -1.084  0.049  G    0.07   -0.77   -4.99   1.14
HD           101413    CRU OB1    O8.   14   8.36  295.03   -1.71  2.01    -9.0   6.4    56890    -6.137  0.077    -0.925  0.083  G    0.08   -0.74   -4.33   1.17
CP        -62  2197    CRU OB1    B1.5  14  11.04  295.00   -1.70  2.01                                                                0.21   -0.54   -1.86   1.38
HDE          308830    CRU OB1    B2    14  10.12  295.00   -1.70  2.01     7.0   7.5                                                  0.13   -0.73   -2.51   1.11
HDE          308832    CRU OB1    B1    14  11.37  295.09   -1.72  2.01                                                                0.17   -0.54   -1.44   1.29
HDE          308825    CRU OB1    B1    12  10.64  295.12   -1.67  2.01                                                                0.16   -0.66   -2.14   1.26
HD           101333    CRU OB1    B0    10   9.00  295.05   -1.77  2.01     4.0   2.6                                                  0.09   -0.80   -3.69   1.17
HD           101837    CRU OB1    B2     9   8.51  295.16   -0.61  2.01    -6.4  30.0                                                 -0.01   -0.77   -3.70   0.69
HD           101838    CRU OB1    B1    10   8.41  295.19   -0.74  2.01   -10.0   7.5                                                  0.02   -0.82   -3.95   0.84
HDE          308833    CRU OB1    B1    14  11.05  295.15   -1.71  2.01                                                                0.18   -0.62   -1.79   1.32
HD           102248    CRU OB1    B7.    8   7.92  295.23    0.43  2.01                                                                0.03   -0.42   -4.41   0.81
HD           101994    CRU OB1    B1    14   8.88  295.20   -0.60  2.01    -8.7   0.3                                                 -0.04   -0.77   -3.30   0.66
HD           101947    CRU OB1    G0     2   5.05  295.31   -0.68  2.01   -14.8   0.8    57175    -5.900  0.500    -0.400  0.500  H    0.80    0.34   -6.77   0.30
HD           101964    CRU OB1    B0.5  10   8.36  295.28   -0.68  2.01    -3.0   7.5                                                 -0.01   -0.85   -3.97   0.81
CP        -62  2241    CRU OB1    O9.   14  10.26  295.20   -1.00  2.01                                                                0.35           -3.21   1.95
HD           101712    CRU OB1    M2     6   7.86  295.24   -1.59  2.01     4.0   4.3    57057    -5.929  0.036    -0.660  0.036  G    1.78    0.80   -3.65   0.00
HD           102415    CRU OB1    O8.   14   9.17  295.30    0.80  2.01                                                                0.14   -0.80   -3.70   1.35
HD           102368    CRU OB1    B0.5   8   7.62  295.49   -0.16  2.01                                                                0.03   -0.85   -4.77   0.87
HD           102400    CRU OB1    B7     8   9.25  295.58   -0.41  2.01                                                                0.00   -0.65   -2.57   0.30
HDE          309111    CRU OB1    B1    14  10.49  295.93   -0.86  2.01                                                                0.15   -0.72   -2.26   1.23
HD           102567    CRU OB1    B1    14   9.39  295.61   -0.24  2.01   -17.0   7.5    57569    -6.468  0.054    -0.021  0.055  G    0.06   -0.82   -3.09   0.96
HD           102475    CRU OB1    B0.5   8   8.53  295.59   -0.48  2.01   -33.0   3.7    57511    -7.112  0.051    -0.818  0.048  G   -0.01   -0.88   -3.74   0.75
HD           102153    CRU OB1    B0    13   8.73  295.69   -1.61  2.01                                                               -0.06   -0.89   -3.51   0.72
HD           103146    CRU OB1    B1    10   8.32  295.96    0.55  2.01   -37.0  22.5    57895    -6.276  0.042    -1.077  0.038  G    0.02   -0.73   -4.04   0.84
HD           102997    CRU OB1    B5     2   6.55  295.89    0.20  2.01     3.0   3.8    57808    -7.802  0.025    -0.761  0.024  G    0.30   -0.56   -6.17   1.20
HD           103007    CRU OB1    B2    10   9.26  295.90    0.10  2.01                                                               -0.01   -0.80   -3.01   0.75
HD           102923    CRU OB1    B3     9   8.51  296.06   -0.50  2.01                                                                0.00   -0.60   -3.55   0.54
HD           102878    CRU OB1    A2     3   5.69  295.99   -0.60  2.01   -11.2   2.8    57741    -6.222  0.026    -0.760  0.021  G    0.26   -0.13   -6.46   0.63
HD           103169    CRU OB1    B3    10   9.65  296.33   -0.67  2.01                                                                0.04   -0.58   -2.71   0.84
CP        -60  3094    NGC 3766   M0     4   7.18  294.05   -0.02  1.53   -16.3   0.5    56556    -6.771  0.036    -1.010  0.034  G    2.02    2.17   -4.93   1.19
CP        -60  3147    NGC 3766   B2    13   9.43  294.10    0.00  1.53                                                                0.05           -2.36   0.87
CP        -60  3161    NGC 3766   M0     6   7.38  294.16   -0.02  1.53   -14.9   1.3    56619    -6.748  0.045    -1.193  0.050  G    1.85    2.04   -4.20   0.66
CD        -60  3630    NGC 3766   K5.6   6   7.38  294.10    0.00  1.53                                                                1.85    2.04   -4.23   0.69
HD           100856    NGC 3766   B1.5  10   7.97  294.15   -0.04  1.53                                                               -0.18           -3.16   0.21
HDE          306791    NGC 3766   B2    10   8.56  294.21    0.01  1.53                                                                0.07           -3.29   0.93
CP        -60  3108    NGC 3766   B2    14  10.00  294.10    0.00  1.53                                                               -0.15           -1.19   0.27
CP        -60  3116    NGC 3766   B2    14  10.11  294.10    0.00  1.53                                                                0.01           -1.56   0.75
CP        -60  3125    NGC 3766   B2    12   9.06  294.10    0.00  1.53                                                               -0.07           -2.37   0.51
CP        -60  3126    NGC 3766   B1.5  14   9.26  294.10    0.00  1.53                                                                0.01           -2.44   0.78
CP        -60  3098    NGC 3766   B2    14   9.62  294.10   -0.10  1.53                                                               -0.01           -1.99   0.69
CP        -60  3133    NGC 3766   B2    14   9.85  294.10   -0.10  1.53                                                               -0.12           -1.43   0.36
HD           109978    CEN OB1    O8.   10   8.81  301.57    0.41  1.92    -7.0   3.8    61772    -4.781  0.078    -1.054  0.082  G    0.41   -0.61   -4.77   2.16
HD           110360    CEN OB1    O6.5  14   9.30  301.87    2.20  1.92   -19.0   7.5                                                  0.19   -0.83   -3.62   1.50
HD           110498    CEN OB1    B0.5  10   9.67  301.90    1.20  1.92                                                                0.49   -0.48   -4.06   2.31
HD           110785    CEN OB1    B2    14   9.84  302.10    3.20  1.92   -26.0   3.8                                                  0.04           -2.42   0.84
HD           110639    CEN OB1    B1     6   8.46  302.08    1.47  1.92    -5.7   3.8    62149    -5.035  0.061    -1.013  0.062  G    0.69           -5.69   2.73
HD           110984    CEN OB1    B0    10   8.94  302.43    1.68  1.92                                                                0.47   -0.48   -4.79   2.31
HD           110946    CEN OB1    B1    10   9.16  302.41   -2.05  1.92   -73.0   7.5    62339    -4.433  0.090    -1.227  0.091  G    0.25   -0.62   -3.79   1.53
HD           111003    CEN OB1    B4     9   9.85  302.53   -2.17  1.92                                                                0.36   -0.46   -3.13   1.56
CP        -59  4468    CEN OB1    B2    14  10.34  302.60    3.00  1.92                                                                0.20   -0.66   -2.40   1.32
HD           111363    CEN OB1    B3    10   9.09  302.76    2.17  1.92                                                                0.09   -0.52   -3.20   0.87
HD           111377    CEN OB1    B1    12   9.55  302.78    1.91  1.92                                                                0.13   -0.69   -3.04   1.17
HD           111505    CEN OB1    B2    10   9.11  302.88    2.21  1.92                                                                0.12   -0.71   -3.27   0.96
CP        -60  4312    CEN OB1    O9.5  14  10.74  302.80    1.30  1.92   -17.0   4.0                                                  0.68   -0.33   -3.62   2.94
HD           111613    CEN OB1    A2     4   5.72  302.91    2.54  1.92   -21.9   1.3    62732    -4.689  0.018    -1.046  0.023  G    0.39   -0.06   -6.54   0.84
CP        -60  4323    CEN OB1    B2     7   9.11  302.90    1.60  1.92                                                                0.66   -0.32   -4.83   2.52
HD           111886    CEN OB1    B1     9   9.22  303.22    2.13  1.92                                                                0.07   -0.64   -3.13   0.93
CP        -59  4551    CEN OB1    B0.5  14   7.93  304.65    3.01  1.92                                                                0.20   -0.66   -4.93   1.44
HD           111916    CEN OB1    B1     8   9.30  303.25    2.67  1.92                                                                0.28   -0.63   -3.68   1.56
CP        -59  4550    CEN OB1    B1    14  10.00  303.20    2.60  1.92                                                                0.20   -0.57   -2.80   1.38
CP        -59  4559    CEN OB1    B2    12   9.88  303.20    2.50  1.92                                                                0.22   -0.65   -2.92   1.38
CP        -59  4560    CEN OB1    B1    14   9.57  303.20    2.50  1.92                                                                0.13   -0.63   -3.02   1.17
CP        -59  4561    CEN OB1    B2    12  10.19  304.83    3.10  1.92                                                                0.24   -0.67   -2.67   1.44
CP        -59  4562    CEN OB1    B2    14  10.12  303.20    2.50  1.92                                                                0.15   -0.56   -2.47   1.17
CP        -59  4564    CEN OB1    B2    10   9.07  303.24    2.45  1.92                  62949    -4.770  0.060    -1.206  0.065  G    0.08   -0.70   -3.31   0.96
CP        -59  4565    CEN OB1    B2    14  10.78  303.20    2.50  1.92                                                                0.15   -0.43   -1.81   1.17
CP        -59  4528    CEN OB1    B0.5  14   9.75  303.20    2.50  1.92                                                                0.13   -0.67   -2.90   1.23
CP        -59  4532    CEN OB1    B1    14  10.17  303.20    2.50  1.92                                                                0.13   -0.58   -2.42   1.17
CP        -59  4535    CEN OB1    B1    14  10.27  303.20    2.50  1.92                                                                0.13   -0.57   -2.32   1.17
CP        -59  4537    CEN OB1    B1    14  10.99  303.20    2.50  1.92                                                                0.18   -0.52   -1.75   1.32
STAR        I          CEN OB1    B0.5  10   8.61  303.20    2.50  1.92                                                                0.16   -0.70   -4.13   1.32
STAR       II     1    CEN OB1    B1    14   9.41  303.20    2.50  1.92                                                                0.13   -0.63   -3.18   1.17
CP        -59  4541    CEN OB1    B1    14  10.24  303.20    2.50  1.92                                                                0.14   -0.58   -2.38   1.20
CP        -59  4542    CEN OB1    B2.   14   9.65  303.20    2.50  1.92                                                                0.15   -0.60   -2.94   1.17
CP        -59  4544    CEN OB1    B2    14  10.20  303.20    2.50  1.92                                                                0.09   -0.64   -2.21   0.99
CP        -59  4546    CEN OB1    B2    12   9.76  304.57    2.64  1.92                                                                0.26   -0.73   -3.16   1.50
CP        -59  4547    CEN OB1    M2     4   7.66  303.21    2.52  1.92   -23.0  30.0    62918    -4.763  0.078    -1.311  0.090  G    2.16    2.20   -5.45   1.69
CP        -59  4549    CEN OB1    B1    14   9.58  303.20    2.50  1.92                                                                0.12   -0.66   -2.98   1.14
CP        -59  4552    CEN OB1    B1    10   8.35  303.29    2.47  1.92                                                                0.13   -0.69   -4.24   1.17
HD           111904    CEN OB1    B9     2   5.75  303.30    2.49  1.92   -19.0   3.8    62894    -4.100  0.500    -0.900  0.500  H    0.35   -0.40   -6.75   1.08
CP        -59  4553    CEN OB1    B1    10   8.59  304.68    2.73  1.92                                                                0.21           -4.24   1.41
HD           111934    CEN OB1    B1.5   6   7.00  303.20    2.51  1.92   -17.0  22.5    62913    -4.546  0.146    -0.945  0.162  G    0.18   -0.66   -5.50   1.08
HD           111973    CEN OB1    B5     2   5.90  303.23    2.49  1.92    -3.5   3.8    62931    -4.438  0.025    -0.825  0.028  G    0.22   -0.54   -6.48   0.96
NGC 4755      II-10    CEN OB1    B2    14  10.07  303.20    2.50  1.92                                                                0.21           -2.70   1.35
NGC 4755     (F)  S    CEN OB1    B1.5  14   9.56  303.20    2.50  1.92                                                                0.13   -0.61   -3.00   1.14
NGC 4755     (PR) S    CEN OB1    B2    12   9.63  303.20    2.50  1.92                                                                0.23           -3.20   1.41
HD           111990    CEN OB1    B3     6   6.79  303.25    2.53  1.92    -6.0   7.5    62953    -4.754  0.025    -0.856  0.026  G    0.25           -5.80   1.17
CP        -59  4557    CEN OB1    B0.5  12   8.46  303.20    2.50  1.92                                                                0.12   -0.71   -4.16   1.20
CP        -59  4558    CEN OB1    B1    14  10.04  303.20    2.50  1.92                                                                0.13   -0.61   -2.55   1.17
HD           112026    CEN OB1    B0.5  12   8.70  303.35    1.98  1.92                                                                0.02   -0.81   -3.62   0.90
HD           112027    CEN OB1    B1     8   9.24  303.28    1.79  1.92                  62982    -4.480  0.097    -0.961  0.114  G    0.61   -0.28   -4.73   2.55
HD           112272    CEN OB1    B0.5   2   7.52  303.49   -1.49  1.92   -38.0   3.8    63170    -8.778  0.034    -7.765  0.033  G    0.84   -0.28   -7.17   3.27
HD           112364    CEN OB1    B0.5   6   7.45  303.63    3.12  1.92   -17.4   3.4    63206    -5.685  0.030    -0.954  0.026  G    0.20   -0.62   -5.32   1.35
HD           112366    CEN OB1    B9     5   7.61  303.64   -0.60  1.92    -7.0   5.3                                                  0.74    0.01   -6.06   2.25
HD           112471    CEN OB1    B1     9   8.82  303.70    1.97  1.92                  63258    -5.399  0.054    -0.882  0.054  G    0.20   -0.66   -3.92   1.32
HD           112497    CEN OB1    B1     8   8.46  303.73    1.81  1.92                  63277    -5.425  0.062    -1.011  0.064  G    0.40   -0.48   -4.88   1.92
HD           112690    CEN OB1    B1     8   9.00  304.00    2.99  1.92                                                                0.21   -0.68   -3.77   1.35
HD           112751    CEN OB1    B1.5   8   9.29  303.94   -1.44  1.92                                                                0.41   -0.48   -4.05   1.92
HD           113012    CEN OB1    B0     6   8.13  304.21    2.77  1.92   -18.0   3.8    63576    -5.493  0.036    -0.881  0.034  G    0.11   -0.80   -4.43   1.14
HD           112784    CEN OB1    O9.5  10   8.28  304.00    2.26  1.92   -28.0   3.8    63449    -4.861  0.038    -1.445  0.038  G    0.06   -0.83   -4.22   1.08
HD           112842    CEN OB1    B3     6   7.04  304.06    2.48  1.92   -22.0   3.8    63489    -4.851  0.024    -1.472  0.025  G    0.22   -0.44   -5.46   1.08
HD           112953    CEN OB1    B0.5   7   8.89  304.10    1.80  1.92                                                                0.75   -0.22   -5.53   3.00
HD           113034    CEN OB1    B1     6   9.24  304.10    1.00  1.92   -23.6  30.0                                                  1.01    0.06   -5.87   3.69
HD           113163    CEN OB1    B1     8   7.79  304.32    2.10  1.92                  63658    -4.494  0.043    -0.971  0.040  G    0.29   -0.59   -5.22   1.59
HD           113432    CEN OB1    B1     6   8.86  304.42   -0.66  1.92   -13.9   1.3    63821    -5.235  0.095    -0.933  0.099  G    0.80   -0.16   -5.62   3.06
CP        -63  2513    CEN OB1    B0.   10   9.83  304.40   -1.10  1.92                                                                0.65   -0.27   -4.44   2.85
CP        -63  2512    CEN OB1    B0.5  12   9.92  304.40   -1.10  1.92                                                                0.50   -0.48   -3.84   2.34
HD           113511    CEN OB1    B0    12   9.05  304.52   -1.22  1.92                                                                0.46   -0.53   -4.65   2.28
HD           113422    CEN OB1    B1     2   8.23  304.49    1.12  1.92   -37.8   3.2    63802    -4.923  0.058    -1.264  0.056  G    0.81   -0.23   -6.28   3.09
HD           113708    CEN OB1    B0.5  10   8.15  304.67   -2.44  1.92   -17.0   7.5    63991    -4.900  0.800    -1.500  0.900  H    0.14   -0.81   -4.53   1.26
HD           113421    CEN OB1    B0.5  10   9.34  304.65    3.01  1.92   -27.0   3.8                                                  0.21   -0.67   -3.55   1.47
CP        -61  3446    CEN OB1    B1    10  10.12  304.70    0.90  1.92                                                                0.53   -0.37   -3.67   2.37
CD        -61  3452    CEN OB1    O9.5   8   9.28  304.80    1.00  1.92                                                                0.78   -0.27   -5.38   3.24
CP        -61  3462    CEN OB1    B0.5   8   9.20  304.87    0.44  1.92   -36.0   5.0                                                  0.56   -0.40   -4.68   2.46
HD           114011    CEN OB1    B1     6   9.13  305.08    1.62  1.92   -28.0   4.7                                                  0.84   -0.20   -5.47   3.18
HD           114122    CEN OB1    B0.5   3   8.58  305.06   -0.07  1.92   -16.9   2.7                                                  0.61   -0.42   -5.42   2.58
HD           114213    CEN OB1    B1     6   8.91  305.19    1.32  1.92   -31.0   7.5    64272    -5.015  0.068    -1.227  0.071  G    0.94   -0.03   -5.99   3.48
HD           114394    CEN OB1    B0.5  12   8.21  305.52    3.20  1.92                                                                0.12   -0.76   -4.41   1.20
HD           114340    CEN OB1    B1     2   8.03  305.41    3.03  1.92   -45.0   3.8    64324    -6.652  0.053     1.147  0.057  G    0.54   -0.50   -5.67   2.28
HD           114341    CEN OB1    B0.5  12   9.04  305.44    2.66  1.92                                                                0.13   -0.73   -3.61   1.23
HD           114530    CEN OB1    B0    12   9.08  305.52    1.70  1.92                                                                0.32   -0.62   -4.20   1.86
HD           114737    CEN OB1    O9.   10   8.01  305.48   -0.82  1.92                                                                0.19   -0.79   -4.88   1.47
CP        -60  4528    CEN OB1    B1    10   8.76  305.38    1.82  1.92   -19.0   3.8                                                  0.22   -0.65   -4.10   1.44
CP        -61  3512    CEN OB1    B1    10  10.03  305.60    0.20  1.92                                                                0.35   -0.52   -3.22   1.83
HD           114886    CEN OB1    O9.    9   6.87  305.65   -0.88  1.92   -19.0   8.1    64624    -5.200  1.200    -0.000  1.100  H    0.12   -0.84   -5.81   1.26
HD           115034    CEN OB1    B0.5  14   8.68  305.62   -1.14  1.92    -7.0   7.5    64716    -4.632  0.062    -2.007  0.068  G    0.08   -0.78   -3.82   1.08
CP        -60  4551    CEN OB1    B1    10   9.83  305.94    1.72  1.92                  64653    -4.300  1.200     1.400  1.100  H    0.54   -0.39   -3.99   2.40
CP        -61  3549    CEN OB1    O9.   10  10.06  305.80    0.20  1.92                                                                1.08           -5.50   4.14
HD           115114    CEN OB1    B1.5  10   9.65  305.90    1.00  1.92                                                                0.40   -0.56   -3.72   1.95
HD           115400    CEN OB1    F5     4   6.82  305.93   -0.73  1.92                  64914    -4.295  0.028    -1.231  0.029  G    0.83    0.49   -5.98   1.38
HD           115363    CEN OB1    B1     2   7.78  305.88   -0.97  1.92   -71.0   3.8    64896    -9.014  0.045    -0.880  0.052  G    0.64   -0.39   -6.22   2.58
HD           115283    CEN OB1    M4     3   7.85  306.09    1.13  1.92                                                                2.10           -4.94   1.37
HD           115316    CEN OB1    B0.5  12   9.31  306.04    0.26  1.92   -21.0  22.5                                                  0.23   -0.72   -3.64   1.53
HD           115282    CEN OB1    B2    10   8.98  306.14    1.64  1.92                                                                0.16   -0.59   -3.64   1.20
HD           115514    CEN OB1    F5     5   8.23  306.12    0.32  1.92   -17.7   1.8    64969    -5.918  0.060    -1.705  0.067  G    0.92           -4.84   1.65
CD        -31  3587    CEN OB1    B2    14  10.79  306.10    0.20  1.92                                                                0.30   -0.54   -2.25   1.62
CP        -61  3576    CEN OB1    B0.5  14   9.48  306.10    0.20  1.92   -34.0  69.0                                                  0.29   -0.67   -3.65   1.71
CP        -61  3579    CEN OB1    B2    14  10.46  306.10    0.20  1.92   -42.0  30.0                                                  0.24   -0.67   -2.40   1.44
HD           115455    CEN OB1    O7.5  10   7.95  306.13    0.22  1.92   -38.0  14.0                                                  0.19   -0.75   -4.97   1.50
VDBERGH          60A   CEN OB1    B2    14  10.79  306.10    0.10  1.92                                                                0.30   -0.54   -2.25   1.62
VDBERGH          61    CEN OB1    B1    14  10.73  306.20   -0.30  1.92                                                                0.09   -0.71   -1.74   1.05
HD           115704    CEN OB1    B0.5   3   8.05  306.37    0.68  1.92                                                                0.49   -0.47   -5.59   2.22
HD           116119    CEN OB1    A0     2   7.87  306.62    0.63  1.92   -22.0   3.8    65294    -6.035  0.070    -0.878  0.075  G    0.71   -0.05   -5.65   2.10
HD           116003    CEN OB1    B1     8   6.92  306.74    2.46  1.92    -9.0   3.0    65236    -5.374  0.022    -0.948  0.025  G    0.02   -0.83   -5.28   0.78
CP        -60  4694    HOGG 16    B2    14  11.42  307.50    1.30  1.46                                                                0.24   -0.37   -0.84   1.44
CP        -60  4695    HOGG 16    B1    12  11.36  307.56    1.61  1.46                                                                0.23   -0.37   -0.93   1.47
CP        -60  4697    HOGG 16    B2    14  10.49  307.46    1.34  1.46   -37.0   4.2    65782    -3.691  0.100    -0.855  0.118  G    0.21   -0.47   -1.68   1.35
CP        -60  4701    HOGG 16    B2    10  10.29  307.59    1.28  1.46   -20.0   3.9    65786    -1.600  4.600    -7.900  4.200  H    0.21   -0.46   -1.88   1.35
CP        -60  4708    HOGG 16    B1.5  14  10.10  307.51    1.34  1.46   -35.0   8.7    65818    -3.716  0.076    -1.332  0.094  G    0.20   -0.52   -2.07   1.35
HD           119796A   R 80       G8     2   6.80  309.43   -0.47  2.90   -38.2   0.4    67261    -6.200  1.400    -2.400  1.600  H    2.25    1.19   -8.72   3.20
HD           119796B   R 80       B0     6   9.90  309.37   -0.41  2.90                                                                0.89           -5.90   3.48
STAR             15    NGC 5606   B1.5  12  10.58  314.80    1.00  1.53                                                                0.20   -0.53   -1.70   1.35
CP        -59  5577B   NGC 5606   B1    12   9.71  314.90    0.99  1.53   -37.8   0.4                                                  0.23   -0.66   -2.68   1.47
HD           126449A   NGC 5606   B0    12   8.79  314.91    0.99  1.53   -34.5   2.9                                                  0.25   -0.68   -3.78   1.65
CP        -59  5579    NGC 5606   B0    12   9.08  314.86    0.99  1.53                  70730    -5.638  0.089    -0.864  0.082  G    0.25   -0.64   -3.49   1.65
CP        -59  5580    NGC 5606   B0    12   9.88  314.86    0.98  1.53   -38.0   3.9    70733    -5.564  0.101    -0.839  0.085  G    0.27   -0.63   -2.75   1.71
CP        -62  4234    CIR OB1    B2    10  10.39  315.00   -2.70  2.01                                                                0.36   -0.52   -2.93   1.80
HD           129225    CIR OB1    B1     9   9.44  315.29   -3.12  2.01                                                                0.32   -0.61   -3.76   1.68
LYNGA 2         155    CIR OB1    B3    10  11.34  315.60   -3.10  2.01                                                                0.59   -0.08   -2.55   2.37
CP        -61  4698    CIR OB1    B3    10  11.10  316.00   -2.10  2.01                                                                0.45   -0.27   -2.37   1.95
CP        -59  5864    PIS 20     B0    10  10.84  320.10   -1.60  3.18                                                                0.89   -0.25   -5.25   3.57
CP        -59  5870    PIS 20     B0     8  10.22  320.30   -1.50  3.18   -27.2  30.0                                                  0.82   -0.27   -5.66   3.36
OB              226    PIS 20     B0     6  10.34  320.40   -2.20  3.18                                                                0.88           -5.63   3.45
PISMIS      20   11    PIS 20     O9.5   0  10.75  320.50   -1.20  3.18                                                                0.95   -0.30   -5.52   3.75
HD           134959    PIS 20     B2     2   8.18  320.51   -1.21  3.18   -49.0   6.8    74660    -4.976  0.110    -0.203  0.100  G    1.03   -0.09   -7.97   3.63
PISMIS      20    7    PIS 20     B0     6  10.54  320.50   -1.20  3.18                                                                0.92           -5.55   3.57
HD           142152    NOR OB1    B0.5  10   9.62  327.53   -0.92  2.78    -1.0   0.5                                                  0.41   -0.47   -4.67   2.07
CP        -54  6807    NOR OB1    B0.5  10   9.86  327.60   -0.90  2.78   -32.4   3.3                                                  0.42   -0.46   -4.46   2.10
CP        -54  6846    NOR OB1    B0    10  10.29  327.90   -1.00  2.78   -38.8   3.0                                                  0.40   -0.47   -4.03   2.10
HD           142468    NOR OB1    B0.5   2   7.87  327.95   -0.76  2.78   -46.0   6.3    78145    -4.109  0.064    -0.692  0.063  G    0.61   -0.41   -6.93   2.58
HD           142565    NOR OB1    B0     6   8.92  328.03   -0.84  2.78   -29.0   5.1                                                  0.42   -0.46   -5.37   2.07
HD           142775    NOR OB1    B0     2   9.14  328.15   -0.97  2.78   -31.2  30.0                                                  0.73   -0.28   -6.08   3.00
CP        -53  6950    NOR OB1    O9.5   8   9.76  328.60   -1.00  2.78   -42.0   3.8                                                  0.52   -0.50   -4.92   2.46
HD           143183    NOR OB1    M3     2   7.64  328.60   -1.00  2.78                                                                2.33           -6.74   2.16
HD           144857    NGC 6067   B9     7   8.67  329.47   -2.03  1.67                                                                0.10   -0.19   -2.78   0.33
CP        -54  7226    NGC 6067   A5     6   7.32  329.70   -2.29  1.67   -43.5   3.8                                                  0.37           -4.58   0.78
CP        -53  7366N   NGC 6067   K3     6   9.69  329.70   -2.20  1.67   -41.3   0.2                                                  1.87           -2.90   1.47
CP        -53  7344    NGC 6067   K2     6   8.79  329.70   -2.20  1.67   -38.3   1.6                                                  1.78    1.90   -3.92   1.59
CP        -53  7353    NGC 6067   B2    10   9.03  329.74   -2.17  1.67   -44.8   3.8    79466    -3.177  0.072    -0.568  0.071  G    0.18   -0.51   -3.35   1.26
CP        -53  7364    NGC 6067   K4     6   9.13  329.70   -2.20  1.67   -40.0   0.6                                                  1.86           -3.10   1.11
CP        -53  7400P   NGC 6067   G0     6   8.25  329.80   -2.20  1.67   -40.0   3.8                                                  1.10    0.82   -4.07   1.20
CP        -53  7400F   NGC 6067   F0     6   9.01  329.70   -2.30  1.67   -40.0   3.8                                                  0.48    0.42   -2.98   0.87
HD           145304    NGC 6067   B1.5  11   8.84  329.90   -2.07  1.67   -28.0   7.5                                                  0.13   -0.56   -3.42   1.14
HD           147049    R 103      B1     2   7.66  331.81   -2.07  3.18   -43.0   4.0                                                  0.39   -0.58   -6.69   1.83
HD           145492    R 103      B3     4   9.11  331.27   -0.79  3.18                                                                0.58   -0.37   -5.57   2.16
HD           146919    R 103      B0.5   2   8.54  331.44   -2.20  3.18   -82.0   3.8    80136    -6.062  0.086    -1.837  0.086  G    0.55   -0.45   -6.38   2.40
CP        -51  9170    R 103      B0     2   9.87  331.60   -1.00  3.18                                                                0.85           -6.01   3.36
CD        -51  9950    R 103      B0     2   9.79  331.60   -1.10  3.18   -77.0   7.5                                                  0.86   -0.23   -6.12   3.39
CD        -51  9955    R 103      B0.5   2   9.86  331.70   -1.00  3.18                                                                0.91   -0.16   -6.14   3.48
CD        -51  9949    R 103      B0     2   9.83  331.80   -0.90  3.18   -48.0   3.8                                                  0.87   -0.25   -6.11   3.42
CP        -50  9059    R 103      B1    10  10.69  331.90    0.00  3.18                                                                0.56           -4.29   2.46
CD        -50 10251    R 103      B1    10  10.58  331.90   -0.10  3.18                                                                0.37   -0.39   -3.83   1.89
CD        -51  9964    R 103      B0.5   2   9.94  331.90   -0.90  3.18   -61.0   7.5                                                  0.94   -0.13   -6.15   3.57
CD        -51  9977    R 103      O6.    0  10.63  331.90   -1.00  3.18                                                                0.82           -5.28   3.39
WESTERLUND        4    R 103      B1     8  10.60  332.00    0.60  3.18                                                                0.89   -0.15   -5.31   3.39
CD        -50 10270    R 103      B2.5  10  11.12  332.00   -0.20  3.18                                                                0.52   -0.15   -3.74   2.34
CD        -51  9969    R 103      B2    10  11.00  332.00   -0.80  3.18                                                                0.51   -0.22   -3.77   2.25
CD        -50 10282    R 103      B2.5  10  10.85  332.10   -0.20  3.18                                                                0.48   -0.18   -3.83   2.16
CP        -51  9232    R 103      B0.5  10  10.30  332.20   -0.80  3.18                                                                0.40           -4.26   2.04
HD           147331    R 103      B0     2   8.74  332.24   -1.96  3.18   -71.0   3.8    80323    -5.044  0.057    -1.520  0.058  G    0.34   -0.56   -5.61   1.83
HD           145217    R 103      O8.    0   9.96  332.30    0.80  3.18    54.0   5.0                                                  0.85   -0.29   -6.04   3.48
CD        -50 10263    R 103      B0.5  11  10.34  332.30    0.10  3.18                                                                0.36   -0.40   -4.10   1.92
CD        -51 10008    R 103      B1    10  11.11  332.30   -0.90  3.18                                                                0.37   -0.45   -3.30   1.89
HD           147318    R 103      B0     6   9.42  332.41   -1.84  3.18   -26.0  52.0                                                  0.45   -0.44   -5.26   2.16
HD           145828    R 103      B0    10   9.75  332.29   -0.10  3.18                                                                0.37   -0.64   -4.78   2.01
HD           147359    R 103      B4     7   9.64  332.54   -1.76  3.18                                                                0.14   -0.46   -3.72   0.84
HD           146058    R 103      B1     8   9.56  332.69    0.04  3.18                                                                0.46   -0.46   -5.06   2.10
HD           147617    R 103      O9.   10   9.79  332.68   -1.94  3.18   -52.0   3.8                                                  0.27   -0.73   -4.44   1.71
WESTERLUND       10    R 103      B1    10  10.77  332.70    0.20  3.18                                                                0.56   -0.25   -4.21   2.46
CP        -50  9216    R 103      B0.5  12  11.02  332.70   -0.40  3.18   -19.0   7.0                                                  0.43   -0.29   -3.63   2.13
LYNGA           471    R 103      B0.5  10  10.31  332.80   -1.80  3.18                                                                0.31           -3.98   1.77
CD        -51 10169    R 103      B2     9   9.62  332.92   -1.87  3.18                                                                0.20   -0.57   -4.16   1.26
HD           146143    R 103      F9     2   4.98  333.17    0.30  3.18   -16.0   5.1    79790    -4.400  0.900    -1.300  0.900  H    0.79    0.51   -7.81   0.27
WD               16    R 103      B2     8  10.15  333.10   -0.20  3.18                                                                0.71   -0.12   -5.16   2.79
HD           146628    R 103      O9.5   0   9.98  333.54    0.33  3.18   -32.0   3.8    79978    -3.297  0.106    -0.373  0.105  G    0.64   -0.37   -5.36   2.82
CD        -51 10226    R 103      B0.5   2   9.20  333.57   -1.89  3.18                                                                0.55   -0.45   -5.72   2.40
CD        -49 10651    R 103      B0     2   9.74  334.40   -0.20  3.18                                                                0.74   -0.28   -5.81   3.03
HD           144900    R 105      O9.   14   9.70  333.00    1.90  1.26   -18.0   3.8                                                  0.74   -0.34   -3.94   3.12
HD           144918    R 105      O7.    0  10.01  333.04    1.86  1.26   -40.0   7.5                                                  0.80   -0.25   -3.84   3.33
HD           144970    R 105      B0    14   9.87  333.09    1.84  1.26   -38.0   7.5                                                  0.81   -0.34   -3.98   3.33
HD           144969    R 105      B0.5   2   8.31  333.18    2.01  1.26   -24.0   3.8    79279    -3.040  0.055     0.069  0.054  G    0.96   -0.14   -5.84   3.63
HD           149019    ARA OB1B   A1     2   7.45  335.20   -1.40  2.78   -34.7   1.0    81144    -3.451  0.048    -1.326  0.049  G    0.88    0.17   -7.32   2.55
HD           148989    ARA OB1B   B0     8   8.81  335.90   -0.77  2.78   -40.0   7.5                                                  0.63   -0.40   -6.20   2.79
HD           150041    ARA OB1B   B0     6   7.06  336.65   -1.50  2.78   -26.3   1.7    81651    -2.035  0.046    -3.684  0.047  G    0.08   -0.83   -6.21   1.05
HD           149426    ARA OB1B   B0.5   6   9.51  336.38   -0.97  2.78                                                                0.62   -0.38   -5.32   2.61
HD           149076    ARA OB1B   B8     4   7.40  337.34    0.44  2.78   -34.0   2.0                                                  0.47   -0.10   -6.32   1.50
CD        -47 10939    ARA OB1B   B0    12  11.13  337.40   -0.80  2.78                                                                0.70   -0.41   -4.09   3.00
WH               49    ARA OB1B   B1     8  10.09  337.40   -0.90  2.78                                                                0.50   -0.42   -4.35   2.22
HD           150197    ARA OB1B   O9.    0   9.51  337.66   -0.82  2.78    -2.0  22.5    81736    -2.167  0.103    -0.762  0.107  G    0.40   -0.57   -4.81   2.10
HD           150373    ARA OB1B   B1    10   9.92  337.88   -0.96  2.78                                                                0.32   -0.54   -4.04   1.74
HDE          328693    ARA OB1B   B0.5  10  10.25  337.91   -1.15  2.78                                                                0.37   -0.52   -3.92   1.95
CP        -47  7883    ARA OB1B   B0     8   9.79  337.80   -1.60  2.78                                                                0.62   -0.34   -5.19   2.76
HDE          328867    ARA OB1B   B1     6   9.29  337.90   -1.10  2.78                                                                0.35   -0.54   -4.64   1.71
HD           148260    ARA OB1B   B1     4   7.90  338.08    2.52  2.78                                                                0.44   -0.46   -6.30   1.98
HD           151097    ARA OB1B   F8     4   7.24  338.27   -1.59  2.78                  82195    -2.407  0.049    -1.614  0.049  G    1.13    0.78   -6.72   1.74
HD           151835    ARA OB1B   B1     2   8.66  338.38   -2.57  2.78                                                                0.79   -0.25   -6.59   3.03
HDE          328209    ARA OB1B   O9.5   0   9.77  338.49    2.85  2.78   -28.0   3.8    80755    -7.118  0.084     1.347  0.086  G    0.83   -0.20   -5.84   3.39
HD           151300    ARA OB1B   O5.   10   9.29  338.81   -1.49  2.78   -47.0   7.5                                                  0.47   -0.53   -5.27   2.34
HDE          329027    ARA OB1B   O9.5   0   9.85  338.99   -1.69  2.78   -41.0   3.8                                                  0.83   -0.22   -5.76   3.39
HD           151018    ARA OB1B   O9.    0   8.67  339.51   -0.41  2.78   -48.0   7.5    82148    -2.859  0.124    -1.075  0.125  G    0.63   -0.42   -6.37   2.82
HD           153159    ARA OB1B   B5     6   9.65  340.00   -2.90  2.78   -26.0   7.5                                                  0.83   -0.08   -5.36   2.79
CD        -45 11051    ARA OB1B   O8.5   0  10.96  340.90   -1.00  2.78   -21.0  13.0                                                  0.96   -0.10   -5.07   3.81
HD           149065    ARA OB1A   B2    12   8.41  335.25   -1.50  1.10                                                               -0.02   -0.68   -2.47   0.66
HDE          330950    ARA OB1A   B1    14   9.49  335.47   -1.30  1.10                                                                0.51   -0.51   -3.04   2.31
HDE          331044    ARA OB1A   B2    12  10.13  335.47   -1.73  1.10                                                                0.79   -0.08   -3.18   3.09
HD           149077    ARA OB1A   A0     6   7.40  335.52   -1.20  1.10                  81172    -3.791  0.051    -2.413  0.052  G    0.51    0.10   -4.32   1.50
HDE          331053    ARA OB1A   B2    12  10.24  335.70   -2.29  1.10                                                                0.44   -0.27   -2.02   2.04
HD           149855    ARA OB1A   B1.5  12   8.98  336.16   -1.77  1.10                                                                0.33   -0.47   -2.98   1.74
HD           149589    ARA OB1A   B2    12   9.39  336.25   -1.32  1.10                                                                0.26   -0.55   -2.33   1.50
VDBERGH          72B   ARA OB1A   B2    14  10.79  336.30   -1.40  1.10                                                                0.41   -0.43   -1.38   1.95
VDBERGH          72C   ARA OB1A   B1    14  11.50  336.30   -1.40  1.10                                                                0.66   -0.29   -1.48   2.76
HDE          331023    ARA OB1A   B2    14   9.67  336.36   -1.54  1.10                                                                0.54   -0.36   -2.89   2.34
HD           148937    ARA OB1A   O6.    0   6.71  336.37   -0.22  1.10   -53.9   1.8    81100    -2.354  0.044    -2.591  0.043  G    0.34   -0.66   -5.46   1.95
HD           149658    ARA OB1A   B2    12   9.63  336.43   -1.26  1.10                                                                0.39   -0.50   -2.48   1.89
HD           150135    ARA OB1A   O6.5  14   5.62  336.71   -1.57  1.10   -35.5   2.7    81696    -1.249  0.652    -3.486  0.666  G    0.16   -0.79   -6.04   1.44
HD           150136    ARA OB1A   O5.   10   6.89  336.84   -1.67  1.10   -27.0  30.0    81702     3.400  2.900     4.500  3.000  H    0.17   -0.80   -4.80   1.47
WH               54    ARA OB1A   B0    14   8.45  336.70   -1.60  1.10                                                                0.16   -0.70   -3.15   1.38
CP        -48  8714    ARA OB1A   B1.5  12  10.34  336.70   -1.60  1.10   -33.4   1.2                                                  0.21   -0.40   -1.26   1.38
CP        -48  8705    ARA OB1A   B0    12   8.46  336.80   -1.58  1.10   -39.0  30.0                                                  0.14   -0.74   -3.08   1.32
CP        -48  8710    ARA OB1A   B0.5  14  10.07  336.70   -1.60  1.10   -80.3  30.0                                                  0.22   -0.57   -1.65   1.50
WH               53    ARA OB1A   B2    12   9.51  336.70   -1.60  1.10                                                                0.15   -0.56   -1.88   1.17
CD        -48 11082    ARA OB1A   B2    12  10.35  336.70   -1.70  1.10   -37.0   1.0                                                  0.24   -0.56   -1.31   1.44
HD           150312    ARA OB1A   B1    14   8.92  336.70   -1.90  1.10                                                                0.42   -0.42   -3.34   2.04
HD           149610    ARA OB1A   B2    14   9.05  336.84   -0.82  1.10                                                                0.04   -0.59   -2.01   0.84
CD        -48 11078    ARA OB1A   B2    14  10.02  336.80   -1.60  1.10   -57.0   8.0                                                  0.26   -0.57   -1.70   1.50
WH               57    ARA OB1A   B1    12  10.10  336.90   -1.50  1.10                                                                0.39   -0.50   -2.07   1.95
HD           148379    ARA OB1A   B2     2   5.35  337.38    1.48  1.10   -14.8   3.2    80782    -5.100  1.100    -0.100  1.100  H    0.56   -0.44   -7.09   2.22
HD           148567    ARA OB1A   B1    10   7.76  337.30    1.25  1.10                                                                0.37   -0.54   -4.35   1.89
HD           147756    ARA OB1A   B1.5  14   8.63  337.34    2.55  1.10    -9.0  22.5                                                  0.25   -0.69   -3.09   1.50
HD           150423    ARA OB1A   B2    12   9.25  337.35   -1.49  1.10                                                                0.20   -0.58   -2.29   1.32
CD        -47 10941    ARA OB1A   B0    12   9.98  337.40   -0.90  1.10                                                                0.58   -0.46   -2.88   2.64
HD           149452    ARA OB1A   O8.5  10   9.05  337.53    0.03  1.10                                                                0.59   -0.43   -3.87   2.70
WS             3713    ARA OB1A   B2    14  10.64  337.90   -1.00  1.10                                                                0.32   -0.59   -1.26   1.68
WS             3718A   ARA OB1A   B1    14   9.69  337.90   -1.10  1.10                                                                0.31   -0.64   -2.24   1.71
HDE          328864    ARA OB1A   B2    14   9.19  338.11   -1.05  1.10                                                                0.30   -0.52   -2.71   1.68
WS             3722    ARA OB1A   B0    14   9.22  338.00   -1.00  1.10                                                                0.32   -0.57   -2.86   1.86
HDE          328869    ARA OB1A   B2    14  10.04  338.11   -1.14  1.10                                                                0.22   -0.53   -1.56   1.38
HD           150288    ARA OB1A   B2    12   8.67  338.20   -0.54  1.10                                                                0.15   -0.61   -2.72   1.17
HDE          328872    ARA OB1A   B2    14  10.05  338.16   -1.48  1.10                                                                0.37   -0.44   -2.00   1.83
HD           149277    ARA OB1A   B2    12   8.38  338.38    1.18  1.10     1.4  30.0    81255    -2.050  0.074    -2.646  0.075  G    0.02   -0.63   -2.62   0.78
HD           149257    ARA OB1A   B2    14   9.46  338.49    1.23  1.10     5.7  30.0                                                 -0.01   -0.78   -1.45   0.69
HDE          329038    ARA OB1A   B2    12  10.01  338.63   -2.02  1.10                                                                0.55   -0.33   -2.58   2.37
HD           150422    ARA OB1A   B2    14   8.90  338.68   -0.31  1.10                                                                0.28   -0.60   -2.88   1.56
HD           151213    ARA OB1A   B0    12   7.64  338.66   -1.49  1.10                                                                0.29   -0.64   -4.35   1.77
HDE          329032    ARA OB1A   B2    14  10.79  338.67   -1.44  1.10                                                                0.60   -0.30   -1.95   2.52
HD           150574    ARA OB1A   O9.   10   8.47  339.06   -0.20  1.10   -56.0   5.2                                                  0.64   -0.72   -4.57   2.82
HD           149038    ARA OB1A   O9.7   4   4.94  339.51    2.42  1.10     6.3   2.5    81122    -1.500  0.600    -2.100  0.600  H    0.05   -0.94   -6.33   1.05
HD           150533    ARA OB1A   B0    12   9.47  339.53    0.29  1.10                                                                0.64   -0.46   -3.57   2.82
HD           153106    ARA OB1A   B0.5  14   7.75  340.51   -2.49  1.10   -31.0  17.0                                                  0.00   -0.76   -3.31   0.84
HD           149404    ARA OB1A   O9.    2   5.50  340.67    2.91  1.10   -61.0  10.6    81305    -5.200  0.900     1.200  0.900  H    0.40   -0.55   -6.82   2.10
HD           153140    ARA OB1A   B1     8   7.55  340.66   -2.42  1.10                                                                0.39   -0.51   -4.56   1.89
CD        -45 11034    ARA OB1A   O8.5   0  11.08  340.70   -0.90  1.10                                                                0.89   -0.24   -2.74   3.60
HD           152743    ARA OB1A   B2    12   9.10  340.70   -1.80  1.10                                                                0.16   -0.53   -2.32   1.20
HD           152853    ARA OB1A   B2     9   7.95  340.67   -1.98  1.10                  83039    -1.690  0.067    -1.660  0.074  G    0.12   -0.65   -3.29   1.02
HD           152979    ARA OB1A   B1    14   8.19  340.77   -2.27  1.10                  83105    -3.000  0.900    -2.200  1.000  H    0.15   -0.60   -3.26   1.23
CD        -47 11001A   NGC 6204   B0    10   9.20  338.06   -1.07  2.20                                                                0.32   -0.63   -4.38   1.86
WS             3719    NGC 6204   B2    12  10.19  338.00   -1.10  2.20                                                                0.32   -0.48   -3.21   1.68
WS             3719B   NGC 6204   B1    12  10.64  338.00   -1.10  2.20                                                                0.47   -0.36   -3.27   2.19
HD           150627    NGC 6204   B0    12   9.17  338.00   -1.10  2.20                                                                0.36   -0.58   -4.53   1.98
WS             3729    NGC 6204   B0    12  10.67  338.00   -1.20  2.20                                                                0.34   -0.60   -2.97   1.92
WS             3721    NGC 6204   B1    10  10.11  338.10   -1.00  2.20                                                                0.28   -0.58   -3.23   1.62
HDE          328862    NGC 6204   B0.5  10  10.12  338.18   -0.98  2.20                                                                0.30   -0.53   -3.34   1.74
HDE          328857    NGC 6204   B0.5   2   9.96  338.50   -1.36  2.20   -42.0   7.5                                                  0.57   -0.43   -4.22   2.46
HDE          328856    NGC 6204   O9.5  10   8.50  338.62   -1.13  2.20   -51.0   7.7                                                  0.44   -0.55   -5.44   2.22
HD           150958    NGC 6204   O6.5   2   7.30  338.63   -1.15  2.20   -91.0   7.5                                                  0.35   -0.63   -6.40   1.98
WH              108    NGC 6204   B0.5  10  10.27  338.50   -1.20  2.20                                                                0.31   -0.59   -3.22   1.77
CP        -46  8220    NGC 6204   B0    10  10.24  338.50   -1.20  2.20   -53.6   3.2                                                  0.35   -0.58   -3.43   1.95
CD        -46 11017    NGC 6204   B0    10   9.18  338.62   -1.14  2.20                                                                0.40   -0.57   -4.64   2.10
HDE          329033    NGC 6204   B1    10   9.96  338.68   -1.41  2.20   -37.0   3.8                                                  0.50   -0.40   -4.04   2.28
HD           151003    SCO OB1    O9.    8   7.11  342.72    2.41  1.53   -19.0  13.0    82121    -2.321  0.037    -0.305  0.038  G    0.16   -0.79   -5.19   1.38
HD           151515    SCO OB1    O7.    8   7.16  342.81    1.70  1.53    -9.0   9.2    82366    -2.753  0.034    -0.520  0.035  G    0.18   -0.69   -5.23   1.47
HDE          326364    SCO OB1    B0    12   9.59  343.00    1.12  1.53   -17.0   3.8                                                  0.35   -0.60   -3.28   1.95
CP        -41  7742    SCO OB1    O9.   12   8.29  343.00    1.00  1.53                                                                0.21   -0.70   -4.16   1.53
CP        -41  7735    SCO OB1    O9.   14   8.70  343.00    1.00  1.53                                                                0.15   -0.75   -3.57   1.35
HD           152236    SCO OB1    B1.5   2   4.73  343.16    0.77  1.53   -26.0   0.8    82671    -2.000  0.800    -1.000  0.900  H    0.49   -0.56   -8.27   2.07
HD           151564    SCO OB1    O9.5  12   7.99  343.13    1.91  1.53   -39.6   7.5    82378    -2.193  0.063    -0.435  0.067  G    0.11   -0.68   -4.16   1.23
HDE          326176    SCO OB1    O9.5   8   9.12  343.19    1.73  1.53                                                                0.71   -0.36   -4.83   3.03
HDE          326348    SCO OB1    B1    12   9.92  343.26    1.17  1.53   -34.0   3.8                                                  0.39           -2.95   1.95
HD           152147    SCO OB1    O9.7   6   7.29  343.22    1.10  1.53   -42.0   4.6                                                  0.41   -0.55   -5.77   2.13
HD           152003    SCO OB1    O9.7   4   7.03  343.40    1.41  1.53   -29.1   2.4                                                  0.41   -0.54   -6.02   2.13
SEGGEWISS       209    SCO OB1    B2    13  10.63  343.30    1.10  1.53                                                                0.21   -0.50   -1.64   1.35
SEGGEWISS       213    SCO OB1    B2    12  11.08  343.30    1.10  1.53                                                                0.20   -0.46   -1.16   1.32
HD           152235    SCO OB1    B0.5   2   6.34  343.31    1.10  1.53   -35.2   2.3    82669    -2.353  0.032    -0.936  0.034  G    0.55   -0.51   -6.98   2.40
SEGGEWISS       108    SCO OB1    B2    14  11.44  343.30    1.10  1.53                                                                0.30   -0.42   -1.10   1.62
HD           152076    SCO OB1    B0    10   8.47  343.48    1.40  1.53   -30.0   7.5                                                  0.21   -0.68   -3.98   1.53
HDE          326327    SCO OB1    B0.5  12   9.74  343.49    1.28  1.53                                                                0.27   -0.60   -2.83   1.65
CP        -41  7738    SCO OB1    B0.5  14   9.63  343.40    1.20  1.53                                                                0.18   -0.67   -2.67   1.38
CP        -41  7711    SCO OB1    B2    14   9.80  343.40    1.20  1.53                                                                0.17   -0.61   -2.35   1.23
HDE          326328    SCO OB1    B1.5  14  10.23  343.49    1.25  1.53                                                                0.22   -0.61   -2.10   1.41
CP        -41  7712    SCO OB1    B0    12   9.19  343.40    1.20  1.53                                                                0.19   -0.73   -3.20   1.47
CD        -41 11030    SCO OB1    B0.5  14   9.54  343.40    1.20  1.53                                                                0.15   -0.71   -2.67   1.29
CP        -41  7737    SCO OB1    B1.5  14  10.43  343.40    1.20  1.53                                                                0.23   -0.46   -1.93   1.44
HD           152249    SCO OB1    O9.5   4   6.45  343.52    1.17  1.53   -28.4   2.0                                                  0.20   -0.74   -5.98   1.50
HD           152219    SCO OB1    O9.5  10   7.67  343.46    1.18  1.53   -27.2   7.5                                                  0.18   -0.71   -4.69   1.44
HDE          326330    SCO OB1    B0.5  14   9.30  343.52    1.14  1.53                                                                0.20   -0.64   -3.06   1.44
CD        -41 11048    SCO OB1    B1    14   9.42  343.40    1.10  1.53                                                                0.11   -0.66   -2.61   1.11
HD           152424    SCO OB1    O9.7   2   6.35  343.36    0.89  1.53   -47.6   3.1    82783    -2.353  0.027    -0.936  0.029  G    0.37   -0.58   -6.58   2.01
HD           152042    SCO OB1    B0.5  10   8.16  343.59    1.52  1.53   -30.0   7.5                                                  0.12   -0.74   -3.96   1.20
CD        -41 11028    SCO OB1    B2    13  11.02  343.50    1.30  1.53                                                                0.12   -0.47   -0.98   1.08
HD           152218    SCO OB1    O9.5  12   7.64  343.60    1.28  1.53   -18.0   7.5                                                  0.19   -0.76   -4.75   1.47
CP        -41  7719    SCO OB1    B1    14   9.47  343.50    1.20  1.53                                                                0.14   -0.68   -2.65   1.20
CP        -41  7727    SCO OB1    B1    14   9.45  343.50    1.20  1.53                                                                0.18   -0.63   -2.79   1.32
CD        -41 11034    SCO OB1    B1    14   9.30  343.50    1.20  1.53                                                                0.19   -0.61   -2.97   1.35
HD           152234    SCO OB1    B0.5   2   5.44  343.59    1.12  1.53   -39.0   7.3    82676    -3.000  1.100    -0.200  1.200  H    0.20   -0.73   -6.83   1.35
CP        -41  7736    SCO OB1    B1    14  10.21  343.50    1.20  1.53                                                                0.26           -2.27   1.56
HDE          326332    SCO OB1    B0.5  14   9.66  343.50    1.20  1.53                                                                0.24   -0.63   -2.82   1.56
CD        -41 11032    SCO OB1    B1    14   9.46  343.50    1.20  1.53                                                                0.16   -0.63   -2.72   1.26
HDE          326331    SCO OB1    O7.5  10   7.51  343.56    1.14  1.53   -38.0   7.5                                                  0.18           -4.88   1.47
HD           152314    SCO OB1    O9.   10   7.90  343.59    1.14  1.53   -34.0   3.8                                                  0.18   -0.71   -4.46   1.44
HD           152233    SCO OB1    O6.   10   6.56  343.50    1.20  1.53   -20.7   2.4                                                  0.14   -0.80   -5.71   1.35
HD           152248    SCO OB1    O7.    6   6.14  343.59    1.09  1.53   -44.0   7.5    82691    -2.000  1.200    -2.100  1.200  H    0.14   -0.78   -6.13   1.35
CP        -41  7715    SCO OB1    B2    13  10.05  343.50    1.20  1.53                                                                0.16           -2.07   1.20
CP        -41  7755    SCO OB1    B1    14  10.12  343.50    1.10  1.53                                                                0.24   -0.61   -2.30   1.50
HDE          326333    SCO OB1    B1    14   9.63  343.60    1.10  1.53                                                                0.20   -0.62   -2.67   1.38
CP        -41  7743    SCO OB1    B0.5  14   9.79  343.50    1.10  1.53                                                                0.26           -2.75   1.62
CP        -41  7753    SCO OB1    B1    14   9.83  343.50    1.10  1.53                                                                0.25   -0.63   -2.62   1.53
HD           151804    SCO OB1    O8.    2   5.22  343.75    1.84  1.53   -63.0   4.0    82493     0.000  0.600    -0.700  0.700  H    0.07   -0.76   -6.84   1.14
HD           152060    SCO OB1    B2    12   9.59  343.60    1.60  1.53                                                                0.06   -0.71   -2.23   0.90
HDE          326306    SCO OB1    B1    14   9.83  343.69    1.53  1.53                                                                0.11           -2.20   1.11
HD           152199    SCO OB1    O9.5  12   8.60  343.71    1.41  1.53                                                                0.24   -0.69   -3.94   1.62
HD           152247    SCO OB1    O9.5   9   7.18  343.68    1.30  1.53   -15.9   1.6                                                  0.22   -0.74   -5.30   1.56
HD           152198    SCO OB1    B0    12   8.28  343.89    1.55  1.53                                                                0.16   -0.71   -4.02   1.38
HD           152182    SCO OB1    B1    10   9.12  343.86    1.57  1.53                                                                0.11   -0.75   -2.91   1.11
HD           152197    SCO OB1    B0.5  12   8.98  344.58    2.20  1.53                  82652    -0.882  0.068    -2.283  0.070  G    0.14   -0.72   -3.20   1.26
HD           152333    SCO OB1    O9.5  12   8.02  343.90    1.37  1.53     0.0   7.5                                                  0.22   -0.68   -4.46   1.56
HD           153295    SCO OB1    B1    10   9.10  343.87   -0.03  1.53     7.0  22.5                                                  0.53   -0.59   -4.19   2.37
HD           152217    SCO OB1    B0    10   8.44  343.94    1.58  1.53                                                                0.16   -0.72   -3.86   1.38
HDE          326296    SCO OB1    B2    14   9.82  343.96    1.41  1.53   -20.0   3.8                                                  0.25           -2.57   1.47
HD           152246    SCO OB1    O9.   11   7.33  344.03    1.67  1.53    13.0  17.9    82685    -1.656  0.042    -0.597  0.045  G    0.19   -0.79   -5.06   1.47
HD           152268    SCO OB1    B0    12   8.10  344.20    1.70  1.53                                                                0.11   -0.75   -4.05   1.23
HD           152292    SCO OB1    B2     9   8.53  344.18    1.65  1.53                                                                0.12   -0.72   -3.41   1.02
HD           152408    SCO OB1    O8.    2   5.77  344.21    1.39  1.53  -134.0   6.4    82775    -1.200  0.600    -0.700  0.700  H    0.16   -0.76   -6.56   1.41
HD           152560    SCO OB1    B0.5  12   8.27  344.36    1.43  1.53                                                                0.13   -0.73   -3.88   1.23
HDE          322277    SCO OB1    B2    13   9.49  344.44    1.76  1.53                                                                0.08   -0.66   -2.39   0.96
HD           152245    SCO OB1    O9.5  14   8.37  344.52    2.02  1.53                                                                0.09   -0.78   -3.72   1.17
HD           152559    SCO OB1    O9.5  10   8.42  344.55    1.58  1.53                                                                0.14   -0.75   -3.83   1.32
HD           152667    SCO OB1    B0     2   6.22  344.66    1.36  1.53   -40.0  30.0    82911     0.100  0.900    -0.300  0.900  H    0.25   -0.68   -6.20   1.50
HD           152405    SCO OB1    O9.7   7   7.20  344.56    1.89  1.53    -7.0   6.4    82767    -1.524  0.045     0.278  0.047  G    0.11   -0.78   -4.95   1.23
HDE          322447    SCO OB1    B1    12   8.90  344.68    1.59  1.53                                                                0.10   -0.82   -3.10   1.08
HD           152623    SCO OB1    O7.   14   6.73  344.75    1.51  1.53    -7.0   6.1    82876    -0.900  1.200    -3.200  1.300  H    0.12   -0.84   -5.48   1.29
HD           152591    SCO OB1    B0    12   8.43  344.65    1.63  1.53                                                                0.11   -0.74   -3.72   1.23
HD           152590    SCO OB1    O7.   14   8.42  344.91    1.83  1.53     0.0   7.5                                                  0.14   -0.80   -3.85   1.35
HD           152622    SCO OB1    O9.5  14   8.16  344.82    1.71  1.53                                                                0.20   -0.72   -4.26   1.50
HD           152723    SCO OB1    O6.5  10   7.10  344.94    1.51  1.53    -5.0   6.4    82936    -1.100  1.200    -1.500  1.300  H    0.14   -0.82   -5.17   1.35
CP        -40  7663    SCO OB1    B2    12   9.84  345.00    1.60  1.53                                                                0.13   -0.63   -2.19   1.11
HD           143018A   SCO OB2    B1    14   2.90  347.36   20.13  0.13   -11.7   7.5    78265   -26.500  0.800   -10.200  0.800  H   -0.18   -0.90   -2.86   0.24
HD           145482    SCO OB2    B2    14   4.59  348.26   16.73  0.13    -3.8   7.5    79404   -23.800  0.800    -8.800  0.800  H   -0.16   -0.74   -1.17   0.24
HD           143275AB  SCO OB2    B0    14   2.32  350.24   22.39  0.13    -7.9   3.1    78401   -32.200  0.700   -19.900  0.800  H   -0.12   -0.90   -3.77   0.57
HD           147165A   SCO OB2    B1    10   2.88  351.45   16.90  0.13     2.5   7.5    80112   -20.100  0.800    -4.700  0.900  H    0.13   -0.69   -3.81   1.17
HD           149438    SCO OB2    B0    14   2.83  351.67   12.71  0.13     1.7   0.8    81266   -22.700  0.700    -8.100  0.700  H   -0.26   -1.02   -2.81   0.12
HD           148478A   SCO OB2    M1     6   1.08  352.08   14.96  0.13    -3.5   0.7    80763   -24.100  1.700    -7.700  1.700  H    1.80    1.30   -4.95   0.51
HD           144470    SCO OB2    B1    14   3.97  352.89   22.67  0.13    -4.4   3.0    78933   -24.500  0.700    -8.600  0.700  H   -0.05   -0.82   -2.18   0.63
HD           148605    SCO OB2    B2    14   4.79  353.23   15.69  0.13    -4.4   5.9    80815   -22.300  0.700   -14.800  0.800  H   -0.07   -0.79   -1.24   0.51
HD           144218    SCO OB2    B2    13   4.92  353.34   23.50  0.13    -5.6   0.8    78821   -29.100 13.900    20.100 14.200  H   -0.02   -0.70   -1.26   0.66
HD           144217A   SCO OB2    B0.5  14   2.50  353.33   23.50  0.13    -1.0   7.5    78820   -22.800  1.200   -12.100  1.300  H   -0.07   -0.85   -3.65   0.63
HD           156134    HD 156154  B0     4   8.02  351.20    1.37  2.10    -1.0   8.0    84578    -1.150  0.062    -0.629  0.075  G    0.61   -0.35   -6.24   2.64
WS             4036    HD 156154  B2    14  11.78  351.20    1.40  2.10                                                                0.58   -0.24   -2.30   2.46
HD           156154    HD 156154  O8.0   4   8.06  351.29    1.36  2.10    -4.0   6.9                                                  0.57   -0.41   -6.20   2.64
HD           156201    HD 156154  B0.5   2   7.88  351.51    1.49  2.10   -18.0   8.4    84612    -0.948  0.048    -0.441  0.058  G    0.70   -0.35   -6.59   2.85
HD           155320    SCO OB4    B0.5  14   8.35  351.56    2.89  0.96    -1.0   6.0    84162    -1.344  0.045    -3.019  0.053  G    0.09   -0.71   -2.68   1.11
HD           155403    SCO OB4    B2    14   8.21  352.24    3.22  0.96    -3.0   7.0                                                 -0.04   -0.64   -2.31   0.60
HD           155402    SCO OB4    B1    12   7.77  352.50    3.41  0.96                                                               -0.04   -0.79   -2.81   0.66
HD           155754    SCO OB4    B1    12   7.92  352.45    2.81  0.96    38.0  10.2                                                 -0.02   -0.75   -2.72   0.72
HD           155889    SCO OB4    O9.   12   6.55  352.63    2.57  0.96     7.8   1.6    84444    -1.000  0.500    -1.300  0.600  H   -0.02   -0.85   -4.21   0.84
HD           155336    SCO OB4    B3    10   9.41  352.65    3.64  0.96     1.0   7.5                                                  0.24   -0.58   -1.83   1.32
HD           155806    SCO OB4    O7.5  14   5.52  352.59    2.87  0.96    11.6   2.8    84401    -1.361  0.024    -2.702  0.027  G    0.01   -0.91   -5.36   0.96
HD           155614    SCO OB4    B2    14   9.06  352.78    3.26  0.96                                                               -0.04   -0.68   -1.46   0.60
HD           155217    SCO OB4    B1    14   8.64  353.28    4.28  0.96     3.0   2.0                                                  0.01   -0.74   -2.09   0.81
HD           155450    SCO OB4    B1     8   6.00  353.20    3.92  0.96    18.0   5.9    84226    -0.524  0.023    -2.434  0.025  G    0.07   -0.74   -4.85   0.93
HD           156269    SCO OB4    B2.5  12   9.43  353.26    2.59  0.96                                                                0.05   -0.64   -1.30   0.81
WS             4240    TR 27      B1     8  10.69  355.00   -0.60  0.88                                                                0.99   -0.07   -2.72   3.69
THE              44    TR 27      B1     8  12.11  355.00   -0.70  0.88                                                                0.92   -0.10   -1.08   3.48
THE              34    TR 27      B1    14  12.94  355.00   -0.70  0.88                                                                1.03    0.03   -0.64   3.87
WS             4257    TR 27      B0    14  11.46  355.00   -0.80  0.88                                                                0.94   -0.16   -1.98   3.72
WS             4259    TR 27      B2    10  11.43  355.00   -0.80  0.88                                                                1.02    0.07   -2.07   3.78
HD           159378    TR 27      G0     2   8.39  355.16   -0.63  0.88   -15.8   1.3                                                  1.94    1.71   -5.05   3.72
WS             4256    TR 27      B9     2  10.48  355.10   -0.70  0.88                                                                1.99    1.06   -5.24   6.00
WS             4266    TR 27      B0.5   6  10.11  355.10   -0.70  0.88                                                                1.43    0.37   -4.65   5.04
WS             4262    TR 27      B0     6  11.12  355.10   -0.80  0.88                                                                1.18    0.15   -2.95   4.35
WS             4264    TR 27      B2    14  11.78  355.10   -0.80  0.88                                                                0.96   -0.01   -1.54   3.60
CD        -33 12241    TR 27      M0     2   8.61  355.10   -0.80  0.88                                                                2.83    3.14   -5.21   4.10
HD           160371    M 6        K2.5   6   6.20  356.81   -0.98  0.37    -6.4   0.5    86527    -6.600  0.700    -1.700  0.800  H    1.60    1.55   -2.67   1.05

